Generating probability distributions using variational quantum circuits

Sampling from a probability distribution is a core task in many quantum and classical algorithms. Variational quantum circuits provide a natural approach to generating such distributions, as measurement outcomes directly define the probability values. However, designing circuits that train reliably while utilizing limited quantum resources remains largely a heuristic approach. In particular, the roles of expressibility, entanglement capability, and quantum resources in training performance and scalability are not well understood. In this work we present a systematic study of variational quantum circuits where we compare different ansatze family across multiple cost functions and classical optimization methods. We use expressibility and entanglement capability as circuit descriptors to explain convergence behaviors, optimizer sensitivity and robustness to noise. Our results provide a practical guidelines for designing resource aware, efficient and trainable quantum circuits, moving beyond heuristic methods for near term applications.

==> QCNCImages/data_Enhanced.csv <==
steps,Circuit1,Circuit2,Circuit3
1,0.6656343522782178,0.6885403770176504,0.6915189806954203
51,0.6141577524256363,0.5769843133164803,0.6411272266679846
101,0.5293359062627389,0.5622871927968718,0.5885085307303222
151,0.43269010767800364,0.5080794671851974,0.5680781818025658
201,0.3713053699395575,0.44386869484595237,0.5325729021818383
251,0.3476565159296764,0.4220188801426765,0.49516754409801966
301,0.3578847071838226,0.3733422409574543,0.44322557693543607
351,0.31755624578760155,0.39921729252710514,0.5366065360032948
401,0.3230350217223693,0.3406477976770469,0.47828969123372145
451,0.2639241520058548,0.3357000192124151,0.4791232267793196
501,0.25827821079579505,0.3629276988078629,0.4124111814269036
551,0.2805514670296878,0.3876486402686381,0.4451376013668482
601,0.2764158077424511,0.44985243439919764,0.46117954665677396
651,0.2742957979354671,0.48525505798329394,0.38692235143534426
701,0.2962949353870409,0.3584964048819801,0.3528732278945389
751,0.26308006203403167,0.3254907458763959,0.35730232650350136
801,0.24792885271351034,0.32371556103670823,0.2643305100211387
851,0.25375495701758133,0.32129778087433614,0.22938466594635168
901,0.2535101066198053,0.30171864246554725,0.261341350071816
951,0.19976352321040663,0.2938340710640496,0.24798042984359128
1001,0.20463220584545444,0.2887676662459817,0.2441837233714759
1051,0.1622886169095415,0.2671281692561327,0.23442665604024454
1101,0.16054479941331326,0.32197653712873553,0.2767898340598335
1151,0.17335460071995823,0.28543146107370365,0.25453970931642916
1201,0.13405641789956033,0.25457274038689215,0.2673625548007497
1251,0.14720290582213963,0.1989119246264236,0.28059138003817574
1301,0.12770325241852795,0.2099659450340478,0.27776747124811163
1351,0.13654257886345494,0.18007986662225087,0.28245163734022005
1401,0.11275160756819713,0.16765894774508364,0.269434228188463
1451,0.12268286192017354,0.20020890423272814,0.285792194153662
1501,0.17232334443425984,0.19400241823059244,0.2675450695707064
1551,0.16442833515833735,0.20748333755144166,0.2512378365663359
1601,0.18660541640909356,0.18569009809395892,0.25071054500188056
1651,0.15673335503974603,0.1673510000711005,0.24611024124325542
1701,0.13988074794917665,0.17403057655906956,0.21731514075453093
1751,0.16710371075663505,0.1672895868574645,0.21047977792147454
1801,0.11936829523933326,0.13677924789321014,0.20982583041498779
1851,0.08725274172353539,0.12215171372514844,0.19178061310025732
1901,0.10188703608906163,0.10085855823785657,0.19619656246979084
1951,0.08084909471380583,0.09217574302647824,0.20495613470479612
2001,0.09228261870561182,0.10206365539884624,0.18924140074181786
2051,0.04216944180034968,0.06343744799595634,0.18790493960960283
2101,0.04324288147447895,0.06486157674378268,0.1987308855510706
2151,0.09182323319155981,0.04102137817891638,0.22360950593702272
2201,0.08743271274976082,0.034164185785996865,0.2051054919128339
2251,0.05222460325492371,0.07296553870419274,0.19747176505203712
2301,0.04969922004298882,0.04958642282400727,0.18685168909839156
2351,0.040603871573635236,0.042743397148593924,0.175034743817676
2401,0.03972666578634148,0.033683861912459645,0.1806004654442842
2451,0.04029511808438996,0.03797802909180555,0.17362109812601478
2501,0.05850116706046351,0.03820640514944661,0.18305701390320828
2551,0.061272613605917285,0.036247465253405345,0.19137253861075942
2601,0.07015720681864175,0.05251477219827569,0.19697965293892195
2651,0.06776929987524138,0.03977305624529101,0.18949145171801318
2701,0.045162162572705014,0.03369888823659331,0.1895761363684213
2751,0.04575015596120928,0.02549839498902509,0.18460281482223453
2801,0.049693595220379805,0.04072263769577471,0.1881692457392386
2851,0.05469664871168532,0.034814734819892425,0.18842233748121723
2901,0.055277873523006366,0.02123727668386808,0.17899916684302677
2951,0.043621354837554915,0.025482970225861736,0.1846062903088424
3001,0.05727559567807134,0.023205110391082154,0.16389598438716643
3051,0.0493788606045434,0.0150599966427604,0.16568036701390204
3101,0.057210142423590904,0.02141660117223035,0.16379491449046962
3151,0.04053626013107346,0.016661254565506524,0.16985588666207901
3201,0.04028530351896044,0.016351344777183204,0.1567400789823356
3251,0.036185074879679785,0.013780516637967543,0.16311636627718767
3301,0.038081457657641066,0.01600647962567938,0.16134490400327434
3351,0.03760335191223871,0.017833983099509728,0.10666506339758974
3401,0.04042646631989978,0.01292391742968953,0.07911318844730358
3451,0.03704517335666291,0.017376978065370703,0.022538174484155876
3501,0.035593409766215986,0.01446651359450618,0.022297410442981117
3551,0.036248402419412205,0.01462295193719351,0.03213496368816552
3601,0.043399032058743146,0.017788483698089934,0.019170993245705516
3651,0.03900234998941256,0.016908977761252324,0.019856391293677493
3701,0.04272773670142711,0.02948322392557754,0.034753203205446184
3751,0.040588614665573376,0.017719828617289213,0.03449414177796384
3801,0.03570320980536558,0.011318662114214376,0.019987960838005116
3851,0.03574414665983535,0.00780302227968928,0.016687252305781546
3901,0.03656961019430445,0.018730263866932727,0.011985916240059694
3951,0.036399265607595155,0.022723722054348965,0.011973542282367702
4001,0.04273816152684667,0.017005031395062355,0.01108469148612859
4051,0.04239781526542717,0.014996066244921197,0.014265155782289601
4101,0.03805765694384346,0.014997809763351612,0.011901846401667214
4151,0.03637695054070419,0.011417579981922934,0.012772117028993935
4201,0.03887731728067796,0.013336111229529352,0.012241242831875426
4251,0.03770649609557093,0.01575299185407479,0.012365672925543346
4301,0.038808414601661054,0.018236290288408674,0.01568232945918996
4351,0.0375488116985086,0.011008587679918445,0.013060273518325508
4401,0.036037593523368966,0.011354984988762909,0.015862512800127133
4451,0.0423420081955594,0.01312687137808884,0.018610878427706774
4501,0.03590207273061419,0.012729573852081538,0.014957688645018629
4551,0.03817678309308013,0.010783477497284298,0.012521062676930657
4601,0.038339751966014385,0.008065547200826135,0.012005304942900356
4651,0.03874571344483682,0.012426902516393858,0.010142901952584198
4701,0.03763931887075463,0.015297060630391558,0.01225844130087296
4751,0.03611191080301819,0.011740852578295678,0.010465738019838484
4801,0.03561930908477888,0.009817469712119664,0.009214283121399661
4851,0.03567120907339308,0.013844449462363139,0.009584539696587669
4901,0.03539127914817347,0.009456499301374436,0.010949431956509404
4951,0.035260888806760655,0.008769906320886887,0.009063041209571233
5001,0.03562843827992284,0.007930631640000407,0.009192194657579839
5051,0.035203402896508015,0.009773021143169011,0.008619489342862514
5101,0.03707865851508202,0.007848673105342652,0.008245110023130144
5151,0.03527232442378333,0.010578907167282735,0.00871313716038177
5201,0.03507606909751086,0.00888216273007832,0.010107592375969327
5251,0.035343032341694294,0.007876738332753373,0.00920782032797695
5301,0.03601715264234688,0.008305017252343214,0.009186163394684345
5351,0.03457380063408724,0.006801180822002552,0.008239088079080248
5401,0.03678429482667471,0.006937629261753928,0.008477869826607958
5451,0.03457004440948272,0.006647949131979725,0.008066312114479394
5501,0.03470132415885236,0.007148261747065879,0.008244422819402863
5551,0.034739169905906114,0.0067442936512132675,0.008285661843335582
5601,0.03541987246288588,0.007930641490919467,0.011631286048370429
5651,0.03636688759551651,0.008038987589154969,0.010208116695591274
5701,0.0353411679197014,0.00710732237219845,0.009703129764098322
5751,0.03497311219298328,0.008543455771619272,0.009095409293784362
5801,0.03484431847732405,0.008345112220279331,0.009217669789987663
5851,0.035293797128656074,0.009203922006209921,0.010516282332547042
5901,0.03492095058463592,0.0073018595500225665,0.009019735413660489
5951,0.03433809467476089,0.006159279027418802,0.009870584044376131
6001,0.034375003053494536,0.006665895231388444,0.008556962060190278
6051,0.03465836750443177,0.006568843271921229,0.01049385061519624
6101,0.0352545716292753,0.007033001188052388,0.0081565726599947
6151,0.03433853321299327,0.006603420177733072,0.008887600714820365
6201,0.03463993577742121,0.0066611921357653415,0.0073086183026341445
6251,0.03435151067011406,0.006707285002938263,0.007407831161385254
6301,0.0345726555647162,0.00653990950281262,0.007533101751976473
6351,0.0348279511587315,0.006416019037409525,0.0072291350249086535
6401,0.03461457750465804,0.006064848090369742,0.00749801590107157
6451,0.03447238873667818,0.00577296012427761,0.006656193208357604
6501,0.03438570435861475,0.005199606677267755,0.007316608584660254
6551,0.03432743242514662,0.005662156147638916,0.006645170801661524
6601,0.03473734476012785,0.005216674989479983,0.006776106930148254
6651,0.03449752272696513,0.004615825433135248,0.007011580054149977
6701,0.03440823490308041,0.004661998425544045,0.006585484832058116
6751,0.03447290410776685,0.004438307190173521,0.006867597760531053
6801,0.03435550763515148,0.004275275941481874,0.006988826287765468
6851,0.03446358396423825,0.004420151706899648,0.006723369909763063
6901,0.03479436435504258,0.0047857053000122315,0.007042094736480482
6951,0.03431770324763929,0.00435260673390853,0.0070700648910095015
7001,0.03437491723714209,0.0043543981315476476,0.007209842520803242
7051,0.034476101743373594,0.004087658542668661,0.007079119664080268
7101,0.03443155053480412,0.00430290351306343,0.007008491577083579
7151,0.034251223364965264,0.0044813557820476396,0.007165451192282144
7201,0.034343496695427474,0.004272672559682727,0.007075783059543135
7251,0.03452933831260872,0.004317541699317186,0.006664541459606616
7301,0.03429491647273161,0.004113778665856366,0.006357287568199825
7351,0.03447995085475759,0.0042817197454790654,0.006395460672624386
7401,0.034544028310209834,0.003814787741593482,0.006532469631869858
7451,0.03437903096790622,0.003874967951108883,0.006477322939138336
7501,0.03435334228972778,0.0038545480056295044,0.006361062403129952
7551,0.034213120735281786,0.003890695145942709,0.006361062403129952
7601,0.034334968966110116,0.0038413420415585055,0.0063552370262563145
7651,0.03446738025476315,0.003739025429776769,0.006467099084814038
7701,0.034414655898514376,0.003354227512084175,0.00627768533086339
7751,0.03444338114709672,0.0035119775705113546,0.00625588367432966
7801,0.03434178562472273,0.0033440088939090946,0.006296150839342485
7851,0.03422710046508673,0.003255204157819886,0.0063847550327831085
7901,0.03428406115319998,0.0031837593043952377,0.0062420107972810815
7951,0.034251030214961634,0.0033597060905717173,0.006143637890157409
8001,0.03425254378118063,0.0031125597321034503,0.006143637890157409
8051,0.03430341450285382,0.0032542661229108443,0.006143637890157409
8101,0.03426905568849066,0.0032542661229108443,0.006143637890157409
8151,0.034354231180216674,0.0032408127781441073,0.006143637890157409
8201,0.0343242184400123,0.0031552350714330636,0.006143637890157409
8251,0.034240775270564905,0.0031788607624534783,0.006251637563909721
8301,0.034256072636646345,0.0031698203240492994,0.00619128172243696
8351,0.034256072636646345,0.0031531585177713814,0.00619128172243696
8401,0.03427040808686982,0.0031531585177713814,0.006277898783989917
8451,0.034246730770295455,0.003130149861887348,0.006277365066582857
8501,0.03433421097284369,0.003130149861887348,0.006277365066582857
8551,0.03430917764064102,0.003130149861887348,0.006298432301681372
8601,0.034214841751076294,0.0031311452601234077,0.006298432301681372
8651,0.034248509499883784,0.0031247404094094273,0.006298432301681372
8701,0.03428556623057734,0.0031247404094094273,0.006184561419165836
8751,0.034294213404285026,0.0031247404094094273,0.006184561419165836
8801,0.0343208040272689,0.0031247404094094273,0.006184561419165836
8851,0.03424475343623304,0.0031247404094094273,0.006184561419165836
8901,0.034236696278893544,0.003132572921997268,0.006184561419165836
8951,0.0342294060217952,0.003132572921997268,0.006184561419165836
9001,0.03427246448319958,0.003132572921997268,0.006184561419165836
9051,0.03423444811402239,0.003132572921997268,0.006184561419165836
9101,0.03423444811402239,0.003132572921997268,0.006228424548706578
9151,0.03423444811402239,0.003175439742411936,0.006228424548706578
9201,0.03420735913789062,0.003175439742411936,0.006228424548706578
9251,0.03420735913789062,0.003175439742411936,0.006203351421422479
9301,0.03420735913789062,0.003141986941035285,0.006212922793296436
9351,0.03420735913789062,0.003141986941035285,0.006212922793296436
9401,0.034211497612467556,0.003141986941035285,0.006207110585085573
9451,0.034211497612467556,0.003138286475949272,0.006207110585085573
9501,0.03421617891286707,0.003137151835194806,0.00617710738790517
9551,0.034212375584785154,0.003137151835194806,0.0061538801367842805
9601,0.034215171478160486,0.003137151835194806,0.006141292395262897
9651,0.034215171478160486,0.00314685004836084,0.006141292395262897
9701,0.034214954375514695,0.00314685004836084,0.006141292395262897
9751,0.034214954375514695,0.00314685004836084,0.006141292395262897
9801,0.034214954375514695,0.0031075804777781135,0.006141292395262897
9851,0.034214954375514695,0.003093129457037204,0.006141292395262897
9901,0.034214954375514695,0.003093129457037204,0.006141292395262897
9951,0.034214954375514695,0.003093129457037204,0.006141292395262897
10001,0.034214954375514695,0.0030816250706845916,0.006141292395262897
10051,0.034214954375514695,0.0030816250706845916,0.006141292395262897
10101,0.03421669114480247,0.0030816250706845916,0.006141292395262897
10151,0.03421669114480247,0.0030816250706845916,0.006141292395262897
10201,0.03421159080944172,0.0030816250706845916,0.006141292395262897
10251,0.03421159080944172,0.0030816250706845916,0.006141292395262897
10301,0.03421159080944172,0.0030816250706845916,0.006141292395262897
10351,0.03421159080944172,0.0030816250706845916,0.006141292395262897
10401,0.03421159080944172,0.0030816250706845916,0.006141292395262897
10451,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10501,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10551,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10601,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10651,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10701,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10751,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10801,0.034213009965026714,0.0030816250706845916,0.006138825643396271
10851,0.03421477086176588,0.0030816250706845916,0.006138825643396271
10901,0.03421477086176588,0.0030816250706845916,0.006138825643396271
10951,0.03421477086176588,0.0030816250706845916,0.006137945407067411
11001,0.03421477086176588,0.0030816250706845916,0.006137945407067411
11051,0.03421477086176588,0.0030816250706845916,0.006137945407067411
11101,0.03421477086176588,0.0030816250706845916,0.006137945407067411
11151,0.03421477086176588,0.0030816250706845916,0.006137945407067411
11201,0.03421477086176588,0.0030816250706845916,0.006137945407067411
11251,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11301,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11351,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11401,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11451,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11501,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11551,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11601,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11651,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11701,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11751,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11801,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11851,0.03421361757883618,0.0030816250706845916,0.006137945407067411
11901,0.03421361757883618,0.0030816250706845916,0.006136655075344388
11951,0.03421361757883618,0.0030816250706845916,0.006136655075344388
12001,0.03421361757883618,0.0030816250706845916,0.006136655075344388
12051,0.03421361757883618,0.0030816250706845916,0.006136655075344388
12101,0.03421361757883618,0.0030816250706845916,0.006136655075344388
12151,0.03421361757883618,0.0030816250706845916,0.006136655075344388
12201,0.03421361757883618,0.0030816250706845916,0.006136655075344388
12251,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12301,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12351,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12401,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12451,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12501,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12551,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12601,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12651,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12701,0.03420562326358187,0.0030816250706845916,0.006136655075344388
12751,0.03420562326358187,0.0030816250706845916,0.006102957036871667
12801,0.03420562326358187,0.0030816250706845916,0.006102957036871667
12851,0.03420562326358187,0.0030816250706845916,0.006102957036871667
12901,0.03420562326358187,0.0030816250706845916,0.006102957036871667
12951,0.03420562326358187,0.0030816250706845916,0.006102957036871667
13001,0.03420562326358187,0.0030816250706845916,0.006102957036871667
13051,0.03420562326358187,0.0030816250706845916,0.006102957036871667
13101,0.03420562326358187,0.0030816250706845916,0.006102957036871667
13151,0.03420562326358187,0.0030816250706845916,0.006102957036871667
13201,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13251,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13301,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13351,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13401,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13451,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13501,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13551,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13601,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13651,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13701,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13751,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13801,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13851,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13901,0.03420562326358187,0.0030777907833949817,0.006102957036871667
13951,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14001,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14051,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14101,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14151,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14201,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14251,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14301,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14351,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14401,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14451,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14501,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14551,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14601,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14651,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14701,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14751,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14801,0.03420562326358187,0.0030777907833949817,0.006102957036871667
14851,0.034203053614908094,0.0030777907833949817,0.006102957036871667
14901,0.034203053614908094,0.0030777907833949817,0.006102957036871667
14951,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15001,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15051,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15101,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15151,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15201,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15251,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15301,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15351,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15401,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15451,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15501,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15551,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15601,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15651,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15701,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15751,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15801,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15851,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15901,0.034203053614908094,0.0030777907833949817,0.006102957036871667
15951,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16001,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16051,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16101,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16151,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16201,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16251,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16301,0.034203053614908094,0.0030777907833949817,0.006102957036871667
16351,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16401,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16451,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16501,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16551,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16601,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16651,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16701,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16751,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16801,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16851,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16901,0.034203053614908094,0.0030743222912179256,0.006102957036871667
16951,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17001,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17051,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17101,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17151,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17201,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17251,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17301,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17351,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17401,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17451,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17501,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17551,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17601,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17651,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17701,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17751,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17801,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17851,0.034203053614908094,0.0030743222912179256,0.006102957036871667
17901,0.034203053614908094,0.003073421088645525,0.006102957036871667
17951,0.034203053614908094,0.003073421088645525,0.006102957036871667
18001,0.034203053614908094,0.003073421088645525,0.006102957036871667
18051,0.034203053614908094,0.003073421088645525,0.006102957036871667
18101,0.034203053614908094,0.003073421088645525,0.006102957036871667
18151,0.034203053614908094,0.003073421088645525,0.006102957036871667
18201,0.034203053614908094,0.003073421088645525,0.006102957036871667
18251,0.034203053614908094,0.003073421088645525,0.006102957036871667
18301,0.034203053614908094,0.003073421088645525,0.006102957036871667
18351,0.034203053614908094,0.003073421088645525,0.006102957036871667
18401,0.034203053614908094,0.003073421088645525,0.006102957036871667
18451,0.034203053614908094,0.003073421088645525,0.006102957036871667
18501,0.034203053614908094,0.003073421088645525,0.006102957036871667
18551,0.034203053614908094,0.003073421088645525,0.006102957036871667
18601,0.034203053614908094,0.003073421088645525,0.006102957036871667
18651,0.034203053614908094,0.003073421088645525,0.006102957036871667
18701,0.034203053614908094,0.003073421088645525,0.006102957036871667
18751,0.034203053614908094,0.003073421088645525,0.006102957036871667
18801,0.034203053614908094,0.003073421088645525,0.006102957036871667
18851,0.034203053614908094,0.003073421088645525,0.006102957036871667
18901,0.034203053614908094,0.003073421088645525,0.006102957036871667
18951,0.034203053614908094,0.003073421088645525,0.006102957036871667
19001,0.034203053614908094,0.003073421088645525,0.006102957036871667
19051,0.034203053614908094,0.003073421088645525,0.006102957036871667
19101,0.034203053614908094,0.003073421088645525,0.006102957036871667
19151,0.034203053614908094,0.003073421088645525,0.006102957036871667
19201,0.034203053614908094,0.003073421088645525,0.006102957036871667
19251,0.034203053614908094,0.003073421088645525,0.006102957036871667
19301,0.034203053614908094,0.003073421088645525,0.006102957036871667
19351,0.034203053614908094,0.003073421088645525,0.006102957036871667
19401,0.034203053614908094,0.003073421088645525,0.006102957036871667
19451,0.034203053614908094,0.003073421088645525,0.006102957036871667
19501,0.034201561745514794,0.003073421088645525,0.006102957036871667
19551,0.034201561745514794,0.003073421088645525,0.006102957036871667
19601,0.034201561745514794,0.003073421088645525,0.006102957036871667
19651,0.034201561745514794,0.003073421088645525,0.006102957036871667
19701,0.034201561745514794,0.003073421088645525,0.006102957036871667
19751,0.034201561745514794,0.003073421088645525,0.006102957036871667
19801,0.034201561745514794,0.003073421088645525,0.006102957036871667
19851,0.034201561745514794,0.003073421088645525,0.006102957036871667
19901,0.034201561745514794,0.003073421088645525,0.006102957036871667
19951,0.034201561745514794,0.003073421088645525,0.006102957036871667
20001,0.034201561745514794,0.003073421088645525,0.006102957036871667
20051,0.034201561745514794,0.003073421088645525,0.006102957036871667
20101,0.034201561745514794,0.003073421088645525,0.006102957036871667
20151,0.034201561745514794,0.003073421088645525,0.006102957036871667
20201,0.034201561745514794,0.003073421088645525,0.006102957036871667
20251,0.034201561745514794,0.003073421088645525,0.006102957036871667
20301,0.034201561745514794,0.003073421088645525,0.006102957036871667
20351,0.034201561745514794,0.003073421088645525,0.006102957036871667
20401,0.034201561745514794,0.003073421088645525,0.006102957036871667
20451,0.034201561745514794,0.003073421088645525,0.006102957036871667
20501,0.034201561745514794,0.003073421088645525,0.006102957036871667
20551,0.034201561745514794,0.003073421088645525,0.006102957036871667
20601,0.034201561745514794,0.003073421088645525,0.006102957036871667
20651,0.034201561745514794,0.003073421088645525,0.006102957036871667
20701,0.034201561745514794,0.003073421088645525,0.006102957036871667
20751,0.034201561745514794,0.003073421088645525,0.006102957036871667
20801,0.034201561745514794,0.003073421088645525,0.006102957036871667
20851,0.034201561745514794,0.003073421088645525,0.006102957036871667
20901,0.034201561745514794,0.003073421088645525,0.006102957036871667
20951,0.034201561745514794,0.003073421088645525,0.006102957036871667
21001,0.034201561745514794,0.003073421088645525,0.006102957036871667
21051,0.034201561745514794,0.003073421088645525,0.006102957036871667
21101,0.034201561745514794,0.003073421088645525,0.006102957036871667
21151,0.034201561745514794,0.003073421088645525,0.006102957036871667
21201,0.034201561745514794,0.003073421088645525,0.006102957036871667
21251,0.034201561745514794,0.003073421088645525,0.006102957036871667
21301,0.034201561745514794,0.003073421088645525,0.006102957036871667
21351,0.034201561745514794,0.003073421088645525,0.006102957036871667
21401,0.034201561745514794,0.003073421088645525,0.006102957036871667
21451,0.034201561745514794,0.003073421088645525,0.006102957036871667
21501,0.034201561745514794,0.003073421088645525,0.006102957036871667
21551,0.034201561745514794,0.003073421088645525,0.006102957036871667
21601,0.034201561745514794,0.003073421088645525,0.006102957036871667
21651,0.034201561745514794,0.003073421088645525,0.006102957036871667
21701,0.034201561745514794,0.003073421088645525,0.006102957036871667
21751,0.034201561745514794,0.003073421088645525,0.006102957036871667
21801,0.034201561745514794,0.003073421088645525,0.006102957036871667
21851,0.034201561745514794,0.003073421088645525,0.006102957036871667
21901,0.034201561745514794,0.003073421088645525,0.006102957036871667
21951,0.034201561745514794,0.003073421088645525,0.006102957036871667
22001,0.034201561745514794,0.003073421088645525,0.006102957036871667
22051,0.034201561745514794,0.003073421088645525,0.006102957036871667
22101,0.034201561745514794,0.003073421088645525,0.006102957036871667
22151,0.034201561745514794,0.003073421088645525,0.006102957036871667
22201,0.034201561745514794,0.003073421088645525,0.006102957036871667
22251,0.034201561745514794,0.003073421088645525,0.006102957036871667
22301,0.034201561745514794,0.003073421088645525,0.006102957036871667
22351,0.034201561745514794,0.003073421088645525,0.006102957036871667
22401,0.034201561745514794,0.003073421088645525,0.006102957036871667
22451,0.034201561745514794,0.003073421088645525,0.006102957036871667
22501,0.034201561745514794,0.003073421088645525,0.006102957036871667
22551,0.034201561745514794,0.003073421088645525,0.006102957036871667
22601,0.034201561745514794,0.003073421088645525,0.006102957036871667
22651,0.034201561745514794,0.003073421088645525,0.006102957036871667
22701,0.034201561745514794,0.003073421088645525,0.006102957036871667
22751,0.034201561745514794,0.003073421088645525,0.006102957036871667
22801,0.034201561745514794,0.003073421088645525,0.006102957036871667
22851,0.034201561745514794,0.003073421088645525,0.006102957036871667
22901,0.034201561745514794,0.003073421088645525,0.006102957036871667
22951,0.034201561745514794,0.003073421088645525,0.006102957036871667
23001,0.034201561745514794,0.003073421088645525,0.006102957036871667
23051,0.034201561745514794,0.003073421088645525,0.006102957036871667
23101,0.034201561745514794,0.003073421088645525,0.006102957036871667
23151,0.034201561745514794,0.003073421088645525,0.006102957036871667
23201,0.034201561745514794,0.003073421088645525,0.006102957036871667
23251,0.034201561745514794,0.003073421088645525,0.006102957036871667
23301,0.034201561745514794,0.003073421088645525,0.006102957036871667
23351,0.034201561745514794,0.003073421088645525,0.006102957036871667
23401,0.034201561745514794,0.003073421088645525,0.006102957036871667
23451,0.034201561745514794,0.003073421088645525,0.006102957036871667
23501,0.034201561745514794,0.003073421088645525,0.006102957036871667
23551,0.034201561745514794,0.003073421088645525,0.006102957036871667
23601,0.034201561745514794,0.003073421088645525,0.006102957036871667
23651,0.034201561745514794,0.003073421088645525,0.006102957036871667
23701,0.034201561745514794,0.003073421088645525,0.006102957036871667
23751,0.034201561745514794,0.003073421088645525,0.006102957036871667
23801,0.034201561745514794,0.003073421088645525,0.006102957036871667
23851,0.034201561745514794,0.003073421088645525,0.006102957036871667
23901,0.034201561745514794,0.003073421088645525,0.006102957036871667
23951,0.034200593282294564,0.003073421088645525,0.006102957036871667
24001,0.034200593282294564,0.003073421088645525,0.006102957036871667
24051,0.034200593282294564,0.003073421088645525,0.006102957036871667
24101,0.034200593282294564,0.003073421088645525,0.006102957036871667
24151,0.034200593282294564,0.003073421088645525,0.006102957036871667
24201,0.034200593282294564,0.003073421088645525,0.006102957036871667
24251,0.034200593282294564,0.003073421088645525,0.006102957036871667
24301,0.034200593282294564,0.003073421088645525,0.006102957036871667
24351,0.034200593282294564,0.003073421088645525,0.006102957036871667
24401,0.034200593282294564,0.003073421088645525,0.006102957036871667
24451,0.034200593282294564,0.003073421088645525,0.006102957036871667
24501,0.034200593282294564,0.003073421088645525,0.006102957036871667
24551,0.034200593282294564,0.003073421088645525,0.006102957036871667
24601,0.034200593282294564,0.003073421088645525,0.006102957036871667
24651,0.034200593282294564,0.003073421088645525,0.006102957036871667
24701,0.034200593282294564,0.003073421088645525,0.006102957036871667
24751,0.034200593282294564,0.003073421088645525,0.006102957036871667
24801,0.034200593282294564,0.003073421088645525,0.006102957036871667
24851,0.034200593282294564,0.003073421088645525,0.006102957036871667
24901,0.034200593282294564,0.003073421088645525,0.006102957036871667
24951,0.034200593282294564,0.003073421088645525,0.006102957036871667
25001,0.034200593282294564,0.003073421088645525,0.006102957036871667
25051,0.034200593282294564,0.003073421088645525,0.006102957036871667
25101,0.034200593282294564,0.003073421088645525,0.006102957036871667
25151,0.034200593282294564,0.003073421088645525,0.006102957036871667
25201,0.034200593282294564,0.003073421088645525,0.006102957036871667
25251,0.034200593282294564,0.003073421088645525,0.006099027151406439
25301,0.034200593282294564,0.003073421088645525,0.006099027151406439
25351,0.034200593282294564,0.003073421088645525,0.006099027151406439
25401,0.034200593282294564,0.003073421088645525,0.006099027151406439
25451,0.034200593282294564,0.003073421088645525,0.006099027151406439
25501,0.034200593282294564,0.003073421088645525,0.006099027151406439
25551,0.034200593282294564,0.003073421088645525,0.006099027151406439
25601,0.034200593282294564,0.003073421088645525,0.006099027151406439
25651,0.034200593282294564,0.003073421088645525,0.006099027151406439
25701,0.034200593282294564,0.003073421088645525,0.006099027151406439
25751,0.034200593282294564,0.003073421088645525,0.006099027151406439
25801,0.034200593282294564,0.003073421088645525,0.006099027151406439
25851,0.034200593282294564,0.003073421088645525,0.006099027151406439
25901,0.034200593282294564,0.003073421088645525,0.006099027151406439
25951,0.034200593282294564,0.003073421088645525,0.006099027151406439
26001,0.034200593282294564,0.003073421088645525,0.006099027151406439
26051,0.034200593282294564,0.003073421088645525,0.006099027151406439
26101,0.034200593282294564,0.003073421088645525,0.006099027151406439
26151,0.034200593282294564,0.003073421088645525,0.006099027151406439
26201,0.034200593282294564,0.003073421088645525,0.006099027151406439
26251,0.034200593282294564,0.003073421088645525,0.006099027151406439
26301,0.034200593282294564,0.003073421088645525,0.006099027151406439
26351,0.034200593282294564,0.003073421088645525,0.006099027151406439
26401,0.034200593282294564,0.003073421088645525,0.006099027151406439
26451,0.034200593282294564,0.003073421088645525,0.006099027151406439
26501,0.034200593282294564,0.003073421088645525,0.006099027151406439
26551,0.034200593282294564,0.003073421088645525,0.006099027151406439
26601,0.034200593282294564,0.003073421088645525,0.006099027151406439
26651,0.034200593282294564,0.003073421088645525,0.006099027151406439
26701,0.034200593282294564,0.003073421088645525,0.006099027151406439
26751,0.034200593282294564,0.003073421088645525,0.006099027151406439
26801,0.034200593282294564,0.003073421088645525,0.006099027151406439
26851,0.034200593282294564,0.003073421088645525,0.006099027151406439
26901,0.034200593282294564,0.003073421088645525,0.006099027151406439
26951,0.034200593282294564,0.003073421088645525,0.006099027151406439
27001,0.034200593282294564,0.003073421088645525,0.006099027151406439
27051,0.034200593282294564,0.003073421088645525,0.006099027151406439
27101,0.034200593282294564,0.003073421088645525,0.006099027151406439
27151,0.034200593282294564,0.003073421088645525,0.006099027151406439
27201,0.034200593282294564,0.003073421088645525,0.006099027151406439
27251,0.034200593282294564,0.003073421088645525,0.006099027151406439
27301,0.034200593282294564,0.003073421088645525,0.006099027151406439
27351,0.034200593282294564,0.003073421088645525,0.006099027151406439
27401,0.034200593282294564,0.003073421088645525,0.006099027151406439
27451,0.034200593282294564,0.003073421088645525,0.006099027151406439
27501,0.034200593282294564,0.003073421088645525,0.006099027151406439
27551,0.034200593282294564,0.003073421088645525,0.006099027151406439
27601,0.034200593282294564,0.003073421088645525,0.006099027151406439
27651,0.034200593282294564,0.003073421088645525,0.006099027151406439
27701,0.034200593282294564,0.003073421088645525,0.006099027151406439
27751,0.034200593282294564,0.003073421088645525,0.006099027151406439
27801,0.034200593282294564,0.003073421088645525,0.006099027151406439
27851,0.034200593282294564,0.003073421088645525,0.006099027151406439
27901,0.034200593282294564,0.003073421088645525,0.006099027151406439
27951,0.034200593282294564,0.003073421088645525,0.006099027151406439
28001,0.034200593282294564,0.003073421088645525,0.006099027151406439
28051,0.034200593282294564,0.003073421088645525,0.006096536387833425
28101,0.034200593282294564,0.003073421088645525,0.006096536387833425
28151,0.034200593282294564,0.003073421088645525,0.006096536387833425
28201,0.034200593282294564,0.003073421088645525,0.006096536387833425
28251,0.034200593282294564,0.003073421088645525,0.006096536387833425
28301,0.034200593282294564,0.003073421088645525,0.006096536387833425
28351,0.034200593282294564,0.003073421088645525,0.006096536387833425
28401,0.034200593282294564,0.003073421088645525,0.006096536387833425
28451,0.034200593282294564,0.003073421088645525,0.006096536387833425
28501,0.034200593282294564,0.003073421088645525,0.006096536387833425
28551,0.034200593282294564,0.003073421088645525,0.006096536387833425
28601,0.034200593282294564,0.003073421088645525,0.006096536387833425
28651,0.034200593282294564,0.003073421088645525,0.006096536387833425
28701,0.034200593282294564,0.003073421088645525,0.006096536387833425
28751,0.034200593282294564,0.003073421088645525,0.006096536387833425
28801,0.034200593282294564,0.003073421088645525,0.006096536387833425
28851,0.034200593282294564,0.003073421088645525,0.006096536387833425
28901,0.034200593282294564,0.003073421088645525,0.006096536387833425
28951,0.034200593282294564,0.003073421088645525,0.006096536387833425
29001,0.034200593282294564,0.003073421088645525,0.006096536387833425
29051,0.034200593282294564,0.003073421088645525,0.006096536387833425
29101,0.034200593282294564,0.003073421088645525,0.006096536387833425
29151,0.034200593282294564,0.003073421088645525,0.006096536387833425
29201,0.034200593282294564,0.003073421088645525,0.006096536387833425
29251,0.034200593282294564,0.003073421088645525,0.006096536387833425
29301,0.034200593282294564,0.003073421088645525,0.006096536387833425
29351,0.034200593282294564,0.003073421088645525,0.006096536387833425
29401,0.034200593282294564,0.003073421088645525,0.006096536387833425
29451,0.034200593282294564,0.003073421088645525,0.006096536387833425
29501,0.034200593282294564,0.003073421088645525,0.006096536387833425
29551,0.034200593282294564,0.003073421088645525,0.006096536387833425
29601,0.034200593282294564,0.003073421088645525,0.006096536387833425
29651,0.034200593282294564,0.003073421088645525,0.006096536387833425
29701,0.034200593282294564,0.003073421088645525,0.006096536387833425
29751,0.034200593282294564,0.003073421088645525,0.006096536387833425
29801,0.034200593282294564,0.003073421088645525,0.006096536387833425
29851,0.034200593282294564,0.003073421088645525,0.006096536387833425
29901,0.034200593282294564,0.003073421088645525,0.006096536387833425
29951,0.034200593282294564,0.003073421088645525,0.006096536387833425
30001,0.034200593282294564,0.003073421088645525,0.006096536387833425
30051,0.034200593282294564,0.003073421088645525,0.006096536387833425
30101,0.034200593282294564,0.003073421088645525,0.006096536387833425
30151,0.034200593282294564,0.003073421088645525,0.006096536387833425
30201,0.034200593282294564,0.003073421088645525,0.006096536387833425
30251,0.034200593282294564,0.003073421088645525,0.006096536387833425
30301,0.034200593282294564,0.003073421088645525,0.006096536387833425
30351,0.034200593282294564,0.003073421088645525,0.006096536387833425
30401,0.034200593282294564,0.003073421088645525,0.006096536387833425
30451,0.034200593282294564,0.003073421088645525,0.006096536387833425
30501,0.034200593282294564,0.003073421088645525,0.006096536387833425
30551,0.034200593282294564,0.003073421088645525,0.006096536387833425
30601,0.034200593282294564,0.003073421088645525,0.006096536387833425
30651,0.034200593282294564,0.003073421088645525,0.006096536387833425
30701,0.034200593282294564,0.003073421088645525,0.006096536387833425
30751,0.034200593282294564,0.003073421088645525,0.006096536387833425
30801,0.034200593282294564,0.003073421088645525,0.006096536387833425
30851,0.034200593282294564,0.003073421088645525,0.006096536387833425
30901,0.034200593282294564,0.003073421088645525,0.006096536387833425
30951,0.034200593282294564,0.003073421088645525,0.006096536387833425
31001,0.034200593282294564,0.003073421088645525,0.006096536387833425
31051,0.034200593282294564,0.003073421088645525,0.006096536387833425
31101,0.034200593282294564,0.003073421088645525,0.006096536387833425
31151,0.034200593282294564,0.003073421088645525,0.006096536387833425
31201,0.034200593282294564,0.003073421088645525,0.006096536387833425
31251,0.034200593282294564,0.003073421088645525,0.006096536387833425
31301,0.034200593282294564,0.003073421088645525,0.006096536387833425
31351,0.034200593282294564,0.003073421088645525,0.006096536387833425
31401,0.034200593282294564,0.003073421088645525,0.006096536387833425
31451,0.034200593282294564,0.003073421088645525,0.006096536387833425
31501,0.034200593282294564,0.003073421088645525,0.006096536387833425
31551,0.034200593282294564,0.003073421088645525,0.006096536387833425
31601,0.034200593282294564,0.003073421088645525,0.006096536387833425
31651,0.034200593282294564,0.003073421088645525,0.006096536387833425
31701,0.034200593282294564,0.003073421088645525,0.006096536387833425
31751,0.034200593282294564,0.003073421088645525,0.006096536387833425
31801,0.034200593282294564,0.003073421088645525,0.006096536387833425
31851,0.034200593282294564,0.003073421088645525,0.006096536387833425
31901,0.034200593282294564,0.003073421088645525,0.006096536387833425
31951,0.034200593282294564,0.003073421088645525,0.006096536387833425
32001,0.034200593282294564,0.003073421088645525,0.006096536387833425
32051,0.034200593282294564,0.003073421088645525,0.006096536387833425
32101,0.034200593282294564,0.003073421088645525,0.006096536387833425
32151,0.034200593282294564,0.003073421088645525,0.006096536387833425
32201,0.034200593282294564,0.003073421088645525,0.006096536387833425
32251,0.034200593282294564,0.003073421088645525,0.006096536387833425
32301,0.034200593282294564,0.003073421088645525,0.006096536387833425
32351,0.034200593282294564,0.003073421088645525,0.006096536387833425
32401,0.034200593282294564,0.003073421088645525,0.006096536387833425
32451,0.034200593282294564,0.003073421088645525,0.006096536387833425
32501,0.034200593282294564,0.003073421088645525,0.006096536387833425
32551,0.034200593282294564,0.003073421088645525,0.006096536387833425
32601,0.034200593282294564,0.003073421088645525,0.006096536387833425
32651,0.034200593282294564,0.003073421088645525,0.006096536387833425
32701,0.034200593282294564,0.003073421088645525,0.006096536387833425
32751,0.034200593282294564,0.003073421088645525,0.006096536387833425
32801,0.034200593282294564,0.003073421088645525,0.006096536387833425
32851,0.034200593282294564,0.003073421088645525,0.006096536387833425
32901,0.034200593282294564,0.003073421088645525,0.006096536387833425
32951,0.034200593282294564,0.003073421088645525,0.006096536387833425
33001,0.034200593282294564,0.003073421088645525,0.006096536387833425
33051,0.034200593282294564,0.003073421088645525,0.006096536387833425
33101,0.034200593282294564,0.003073421088645525,0.006096536387833425
33151,0.034200593282294564,0.003073421088645525,0.006096536387833425
33201,0.034200593282294564,0.003073421088645525,0.006096536387833425
33251,0.034200593282294564,0.003073421088645525,0.006096536387833425
33301,0.034200593282294564,0.003073421088645525,0.006096536387833425
33351,0.034200593282294564,0.003073421088645525,0.006096536387833425
33401,0.034200593282294564,0.003073421088645525,0.006096536387833425
33451,0.034200593282294564,0.003073421088645525,0.006096536387833425
33501,0.034200593282294564,0.003073421088645525,0.006096536387833425
33551,0.034200593282294564,0.003073421088645525,0.006096536387833425
33601,0.034200593282294564,0.003073421088645525,0.006096536387833425
33651,0.034200593282294564,0.003073421088645525,0.006096536387833425
33701,0.034200593282294564,0.003073421088645525,0.006096536387833425
33751,0.034200593282294564,0.003073421088645525,0.006096536387833425
33801,0.034200593282294564,0.003073421088645525,0.006096536387833425
33851,0.034200593282294564,0.003073421088645525,0.006096536387833425
33901,0.034200593282294564,0.003073421088645525,0.006096536387833425
33951,0.034200593282294564,0.003073421088645525,0.006096536387833425
34001,0.034200593282294564,0.003073421088645525,0.006096536387833425
34051,0.034200593282294564,0.003073421088645525,0.006096536387833425
34101,0.034200593282294564,0.003073421088645525,0.006096536387833425
34151,0.034200593282294564,0.003073421088645525,0.006096536387833425
34201,0.034200593282294564,0.003073421088645525,0.006096536387833425
34251,0.034200593282294564,0.003073421088645525,0.006096536387833425
34301,0.034200593282294564,0.003073421088645525,0.006096536387833425
34351,0.034200593282294564,0.003073421088645525,0.006096536387833425
34401,0.034200593282294564,0.003073421088645525,0.006096536387833425
34451,0.034200593282294564,0.003073421088645525,0.006096536387833425
34501,0.034200593282294564,0.003073421088645525,0.006096536387833425
34551,0.034200593282294564,0.003073421088645525,0.006096536387833425
34601,0.034200593282294564,0.003073421088645525,0.006096536387833425
34651,0.034200593282294564,0.003073421088645525,0.006096536387833425
34701,0.034200593282294564,0.003073421088645525,0.006096536387833425
34751,0.034200593282294564,0.003073421088645525,0.006096536387833425
34801,0.034200593282294564,0.003073421088645525,0.006096536387833425
34851,0.034200593282294564,0.003073421088645525,0.006096536387833425
34901,0.034200593282294564,0.003073421088645525,0.006096536387833425
34951,0.034200593282294564,0.003073421088645525,0.006096536387833425
35001,0.034200593282294564,0.003073421088645525,0.006096536387833425
35051,0.034200593282294564,0.003073421088645525,0.006096536387833425
35101,0.034200593282294564,0.003073421088645525,0.006096536387833425
35151,0.034200593282294564,0.003073421088645525,0.006096536387833425
35201,0.034200593282294564,0.003073421088645525,0.006096536387833425
35251,0.034200593282294564,0.003073421088645525,0.006096536387833425
35301,0.034200593282294564,0.003073421088645525,0.006096536387833425
35351,0.034200593282294564,0.003073421088645525,0.006096536387833425
35401,0.034200593282294564,0.003073421088645525,0.006096536387833425
35451,0.034200593282294564,0.003073421088645525,0.006096536387833425
35501,0.034200593282294564,0.003073421088645525,0.006096536387833425
35551,0.034200593282294564,0.003073421088645525,0.006096536387833425
35601,0.034200593282294564,0.003073421088645525,0.006096536387833425
35651,0.034200593282294564,0.003073421088645525,0.006096536387833425
35701,0.034200593282294564,0.003073421088645525,0.006096536387833425
35751,0.034200593282294564,0.003073421088645525,0.006096536387833425
35801,0.034200593282294564,0.003073421088645525,0.006096536387833425
35851,0.034200593282294564,0.003073421088645525,0.006096536387833425
35901,0.034200593282294564,0.003073421088645525,0.006096536387833425
35951,0.034200593282294564,0.003073421088645525,0.006096536387833425
36001,0.034200593282294564,0.003073421088645525,0.006096536387833425
36051,0.034200593282294564,0.003073421088645525,0.006096536387833425
36101,0.034200593282294564,0.003073421088645525,0.006096536387833425
36151,0.034200593282294564,0.003073421088645525,0.006096536387833425
36201,0.034200593282294564,0.003073421088645525,0.006096536387833425
36251,0.034200593282294564,0.003073421088645525,0.006096536387833425
36301,0.034200593282294564,0.003073421088645525,0.006096536387833425
36351,0.034200593282294564,0.003073421088645525,0.006096536387833425
36401,0.034200593282294564,0.003073421088645525,0.006096536387833425
36451,0.034200593282294564,0.003073421088645525,0.006096536387833425
36501,0.034200593282294564,0.003073421088645525,0.006096536387833425
36551,0.034200593282294564,0.003073421088645525,0.006096536387833425
36601,0.034200593282294564,0.003073421088645525,0.006096536387833425
36651,0.034200593282294564,0.003073421088645525,0.006096536387833425
36701,0.034200593282294564,0.003073421088645525,0.006096536387833425
36751,0.034200593282294564,0.003073421088645525,0.006096536387833425
36801,0.034200593282294564,0.003073421088645525,0.006096536387833425
36851,0.034200593282294564,0.003073421088645525,0.006096536387833425
36901,0.034200593282294564,0.003073421088645525,0.006096536387833425
36951,0.034200593282294564,0.003073421088645525,0.006096536387833425
37001,0.034200593282294564,0.003073421088645525,0.006096536387833425
37051,0.034200593282294564,0.003073421088645525,0.006096536387833425
37101,0.034200593282294564,0.003073421088645525,0.006096536387833425
37151,0.034200593282294564,0.003073421088645525,0.006096536387833425
37201,0.034200593282294564,0.003073421088645525,0.006096536387833425
37251,0.034200593282294564,0.003073421088645525,0.006096536387833425
37301,0.034200593282294564,0.003073421088645525,0.006096536387833425
37351,0.034200593282294564,0.003073421088645525,0.006096536387833425
37401,0.034200593282294564,0.003073421088645525,0.006096536387833425
37451,0.034200593282294564,0.003073421088645525,0.006096536387833425
37501,0.034200593282294564,0.003073421088645525,0.006096536387833425
37551,0.034200593282294564,0.003073421088645525,0.006096536387833425
37601,0.034200593282294564,0.003073421088645525,0.006096536387833425
37651,0.034200593282294564,0.003073421088645525,0.006096536387833425
37701,0.034200593282294564,0.003073421088645525,0.006096536387833425
37751,0.034200593282294564,0.003073421088645525,0.006096536387833425
37801,0.034200593282294564,0.003073421088645525,0.006096536387833425
37851,0.034200593282294564,0.003073421088645525,0.006096536387833425
37901,0.034200593282294564,0.003073421088645525,0.006096536387833425
37951,0.034200593282294564,0.003073421088645525,0.006096536387833425
38001,0.034200593282294564,0.003073421088645525,0.006096536387833425
38051,0.034200593282294564,0.003073421088645525,0.006096536387833425
38101,0.034200593282294564,0.003073421088645525,0.006096536387833425
38151,0.034200593282294564,0.003073421088645525,0.006096536387833425
38201,0.034200593282294564,0.003073421088645525,0.006096536387833425
38251,0.034200593282294564,0.003073421088645525,0.006096536387833425
38301,0.034200593282294564,0.003073421088645525,0.006096536387833425
38351,0.034200593282294564,0.003073421088645525,0.006096536387833425
38401,0.034200593282294564,0.003073421088645525,0.006096536387833425
38451,0.034200593282294564,0.003073421088645525,0.006096536387833425
38501,0.034200593282294564,0.003073421088645525,0.006096536387833425
38551,0.034200593282294564,0.003073421088645525,0.006096536387833425
38601,0.034200593282294564,0.003073421088645525,0.006096536387833425
38651,0.034200593282294564,0.003073421088645525,0.006096536387833425
38701,0.034200593282294564,0.003073421088645525,0.006096536387833425
38751,0.034200593282294564,0.003073421088645525,0.006096536387833425
38801,0.034200593282294564,0.003073421088645525,0.006096536387833425
38851,0.034200593282294564,0.003073421088645525,0.006096536387833425
38901,0.034200593282294564,0.003073421088645525,0.006096536387833425
38951,0.034200593282294564,0.003073421088645525,0.006096536387833425
39001,0.034200593282294564,0.003073421088645525,0.006096536387833425
39051,0.034200593282294564,0.003073421088645525,0.006096536387833425
39101,0.034200593282294564,0.003073421088645525,0.006096536387833425
39151,0.034200593282294564,0.003073421088645525,0.006096536387833425
39201,0.034200593282294564,0.003073421088645525,0.006096536387833425
39251,0.034200593282294564,0.003073421088645525,0.006096536387833425
39301,0.034200593282294564,0.003073421088645525,0.006096536387833425
39351,0.034200593282294564,0.003073421088645525,0.006096536387833425
39401,0.034200593282294564,0.003073421088645525,0.006096536387833425
39451,0.034200593282294564,0.003073421088645525,0.006096536387833425
39501,0.034200593282294564,0.003073421088645525,0.006096536387833425
39551,0.034200593282294564,0.003073421088645525,0.006096536387833425
39601,0.034200593282294564,0.003073421088645525,0.006096536387833425
39651,0.034200593282294564,0.003073421088645525,0.006096536387833425
39701,0.034200593282294564,0.003073421088645525,0.006096536387833425
39751,0.034200593282294564,0.003073421088645525,0.006096536387833425
39801,0.034200593282294564,0.003073421088645525,0.006096536387833425
39851,0.034200593282294564,0.003073421088645525,0.006096536387833425
39901,0.034200593282294564,0.003073421088645525,0.006096536387833425
39951,0.034200593282294564,0.003073421088645525,0.006096536387833425
40001,0.034200593282294564,0.003073421088645525,0.006096536387833425
40051,0.034200593282294564,0.003073421088645525,0.006096536387833425
40101,0.034200593282294564,0.003073421088645525,0.006096536387833425
40151,0.034200593282294564,0.003073421088645525,0.006096536387833425
40201,0.034200593282294564,0.003073421088645525,0.006096536387833425
40251,0.034200593282294564,0.003073421088645525,0.006096536387833425
40301,0.034200593282294564,0.003073421088645525,0.006096536387833425
40351,0.034200593282294564,0.003073421088645525,0.006096536387833425
40401,0.034200593282294564,0.003073421088645525,0.006096536387833425
40451,0.034200593282294564,0.003073421088645525,0.006096536387833425
40501,0.034200593282294564,0.003073421088645525,0.006096536387833425
40551,0.034200593282294564,0.003073421088645525,0.006096536387833425
40601,0.034200593282294564,0.003073421088645525,0.006096536387833425
40651,0.034200593282294564,0.003073421088645525,0.006096536387833425
40701,0.034200593282294564,0.003073421088645525,0.006096536387833425
40751,0.034200593282294564,0.003073421088645525,0.006096536387833425
40801,0.034200593282294564,0.003073421088645525,0.006096536387833425
40851,0.034200593282294564,0.003073421088645525,0.006096536387833425
40901,0.034200593282294564,0.003073421088645525,0.006096536387833425
40951,0.034200593282294564,0.003073421088645525,0.006096536387833425
41001,0.034200593282294564,0.003073421088645525,0.006096536387833425
41051,0.034200593282294564,0.003073421088645525,0.006096536387833425
41101,0.034200593282294564,0.003073421088645525,0.006096536387833425
41151,0.034200593282294564,0.003073421088645525,0.006096536387833425
41201,0.034200593282294564,0.003073421088645525,0.006096536387833425
41251,0.034200593282294564,0.003073421088645525,0.006096536387833425
41301,0.034200593282294564,0.003073421088645525,0.006096536387833425
41351,0.034200593282294564,0.003073421088645525,0.006096536387833425
41401,0.034200593282294564,0.003073421088645525,0.006096536387833425
41451,0.034200593282294564,0.003073421088645525,0.006096536387833425
41501,0.034200593282294564,0.003073421088645525,0.006096536387833425
41551,0.034200593282294564,0.003073421088645525,0.006096536387833425
41601,0.034200593282294564,0.003073421088645525,0.006096536387833425
41651,0.034200593282294564,0.003073421088645525,0.006096536387833425
41701,0.034200593282294564,0.003073421088645525,0.006096536387833425
41751,0.034200593282294564,0.003073421088645525,0.006096536387833425
41801,0.034200593282294564,0.003073421088645525,0.006096536387833425
41851,0.034200593282294564,0.003073421088645525,0.006096536387833425
41901,0.034200593282294564,0.003073421088645525,0.006096536387833425
41951,0.034200593282294564,0.003073421088645525,0.006096536387833425
42001,0.034200593282294564,0.003073421088645525,0.006096536387833425
42051,0.034200593282294564,0.003073421088645525,0.006096536387833425
42101,0.034200593282294564,0.003073421088645525,0.006096536387833425
42151,0.034200593282294564,0.003073421088645525,0.006096536387833425
42201,0.034200593282294564,0.003073421088645525,0.006096536387833425
42251,0.034200593282294564,0.003073421088645525,0.006096536387833425
42301,0.034200593282294564,0.003073421088645525,0.006096536387833425
42351,0.034200593282294564,0.003073421088645525,0.006096536387833425
42401,0.034200593282294564,0.003073421088645525,0.006096536387833425
42451,0.034200593282294564,0.003073421088645525,0.006096536387833425
42501,0.034200593282294564,0.003073421088645525,0.006096536387833425
42551,0.034200593282294564,0.003073421088645525,0.006096536387833425
42601,0.034200593282294564,0.003073421088645525,0.006096536387833425
42651,0.034200593282294564,0.003073421088645525,0.006096536387833425
42701,0.034200593282294564,0.003073421088645525,0.006096536387833425
42751,0.034200593282294564,0.003073421088645525,0.006096536387833425
42801,0.034200593282294564,0.003073421088645525,0.006096536387833425
42851,0.034200593282294564,0.003073421088645525,0.006096536387833425
42901,0.034200593282294564,0.003073421088645525,0.006096536387833425
42951,0.034200593282294564,0.003073421088645525,0.006096536387833425
43001,0.034200593282294564,0.003073421088645525,0.006096536387833425
43051,0.034200593282294564,0.003073421088645525,0.006096536387833425
43101,0.034200593282294564,0.003073421088645525,0.006096536387833425
43151,0.034200593282294564,0.003073421088645525,0.006096536387833425
43201,0.034200593282294564,0.003073421088645525,0.006096536387833425
43251,0.034200593282294564,0.003073421088645525,0.006096536387833425
43301,0.034200593282294564,0.003073421088645525,0.006096536387833425
43351,0.034200593282294564,0.003073421088645525,0.006096536387833425
43401,0.034200593282294564,0.003073421088645525,0.006096536387833425
43451,0.034200593282294564,0.003073421088645525,0.006096536387833425
43501,0.034200593282294564,0.003073421088645525,0.006096536387833425
43551,0.034200593282294564,0.003073421088645525,0.006096536387833425
43601,0.034200593282294564,0.003073421088645525,0.006096536387833425
43651,0.034200593282294564,0.003073421088645525,0.006096536387833425
43701,0.034200593282294564,0.003073421088645525,0.006096536387833425
43751,0.034200593282294564,0.003073421088645525,0.006096536387833425
43801,0.034200593282294564,0.003073421088645525,0.006096536387833425
43851,0.034200593282294564,0.003073421088645525,0.006096536387833425
43901,0.034200593282294564,0.003073421088645525,0.006096536387833425
43951,0.034200593282294564,0.003073421088645525,0.006096536387833425
44001,0.034200593282294564,0.003073421088645525,0.006096536387833425
44051,0.034200593282294564,0.003073421088645525,0.006096536387833425
44101,0.034200593282294564,0.003073421088645525,0.006096536387833425
44151,0.034200593282294564,0.003073421088645525,0.006096536387833425
44201,0.034200593282294564,0.003073421088645525,0.006096536387833425
44251,0.034200593282294564,0.003073421088645525,0.006096536387833425
44301,0.034200593282294564,0.003073421088645525,0.006096536387833425
44351,0.034200593282294564,0.003073421088645525,0.006096536387833425
44401,0.034200593282294564,0.003073421088645525,0.006096536387833425
44451,0.034200593282294564,0.003073421088645525,0.006096536387833425
44501,0.034200593282294564,0.003073421088645525,0.006096536387833425
44551,0.034200593282294564,0.003073421088645525,0.006096536387833425
44601,0.034200593282294564,0.003073421088645525,0.006096536387833425
44651,0.034200593282294564,0.003073421088645525,0.006096536387833425
44701,0.034200593282294564,0.003073421088645525,0.006096536387833425
44751,0.034200593282294564,0.003073421088645525,0.006096536387833425
44801,0.034200593282294564,0.003073421088645525,0.006096536387833425
44851,0.034200593282294564,0.003073421088645525,0.006096536387833425
44901,0.034200593282294564,0.003073421088645525,0.006096536387833425
44951,0.034200593282294564,0.003073421088645525,0.006096536387833425
45001,0.034200593282294564,0.003073421088645525,0.006096536387833425
45051,0.034200593282294564,0.003073421088645525,0.006096536387833425
45101,0.034200593282294564,0.003073421088645525,0.006096536387833425
45151,0.034200593282294564,0.003073421088645525,0.006096536387833425
45201,0.034200593282294564,0.003073421088645525,0.006096536387833425
45251,0.034200593282294564,0.003073421088645525,0.006096536387833425
45301,0.034200593282294564,0.003073421088645525,0.006096536387833425
45351,0.034200593282294564,0.003073421088645525,0.006096536387833425
45401,0.034200593282294564,0.003073421088645525,0.006096536387833425
45451,0.034200593282294564,0.003073421088645525,0.006096536387833425
45501,0.034200593282294564,0.003073421088645525,0.006096536387833425
45551,0.034200593282294564,0.003073421088645525,0.006096536387833425
45601,0.034200593282294564,0.003073421088645525,0.006096536387833425
45651,0.034200593282294564,0.003073421088645525,0.006096536387833425
45701,0.034200593282294564,0.003073421088645525,0.006096536387833425
45751,0.034200593282294564,0.003073421088645525,0.006096536387833425
45801,0.034200593282294564,0.003073421088645525,0.006096536387833425
45851,0.034200593282294564,0.003073421088645525,0.006096536387833425
45901,0.034200593282294564,0.003073421088645525,0.006096536387833425
45951,0.034200593282294564,0.003073421088645525,0.006096536387833425
46001,0.034200593282294564,0.003073421088645525,0.006096536387833425
46051,0.034200593282294564,0.003073421088645525,0.006096536387833425
46101,0.034200593282294564,0.003073421088645525,0.006096536387833425
46151,0.034200593282294564,0.003073421088645525,0.006096536387833425
46201,0.034200593282294564,0.003073421088645525,0.006096536387833425
46251,0.034200593282294564,0.003073421088645525,0.006096536387833425
46301,0.034200593282294564,0.003073421088645525,0.006096536387833425
46351,0.034200593282294564,0.003073421088645525,0.006096536387833425
46401,0.034200593282294564,0.003073421088645525,0.006096536387833425
46451,0.034200593282294564,0.003073421088645525,0.006096536387833425
46501,0.034200593282294564,0.003073421088645525,0.006096536387833425
46551,0.034200593282294564,0.003073421088645525,0.006096536387833425
46601,0.034200593282294564,0.003073421088645525,0.006096536387833425
46651,0.034200593282294564,0.003073421088645525,0.006096536387833425
46701,0.034200593282294564,0.003073421088645525,0.006096536387833425
46751,0.034200593282294564,0.003073421088645525,0.006096536387833425
46801,0.034200593282294564,0.003073421088645525,0.006096536387833425
46851,0.034200593282294564,0.003073421088645525,0.006096536387833425
46901,0.034200593282294564,0.003073421088645525,0.006096536387833425
46951,0.034200593282294564,0.003073421088645525,0.006096536387833425
47001,0.034200593282294564,0.003073421088645525,0.006096536387833425
47051,0.034200593282294564,0.003073421088645525,0.006096536387833425
47101,0.034200593282294564,0.003073421088645525,0.006096536387833425
47151,0.034200593282294564,0.003073421088645525,0.006096536387833425
47201,0.034200593282294564,0.003073421088645525,0.006096536387833425
47251,0.034200593282294564,0.003073421088645525,0.006096536387833425
47301,0.034200593282294564,0.003073421088645525,0.006096536387833425
47351,0.034200593282294564,0.003073421088645525,0.006096536387833425
47401,0.034200593282294564,0.003073421088645525,0.006096536387833425
47451,0.034200593282294564,0.003073421088645525,0.006096536387833425
47501,0.034200593282294564,0.003073421088645525,0.006096536387833425
47551,0.034200593282294564,0.003073421088645525,0.006096536387833425
47601,0.034200593282294564,0.003073421088645525,0.006096536387833425
47651,0.034200593282294564,0.003073421088645525,0.006096536387833425
47701,0.034200593282294564,0.003073421088645525,0.006096536387833425
47751,0.034200593282294564,0.003073421088645525,0.006096536387833425
47801,0.034200593282294564,0.003073421088645525,0.006096536387833425
47851,0.034200593282294564,0.003073421088645525,0.006096536387833425
47901,0.034200593282294564,0.003073421088645525,0.006096536387833425
47951,0.034200593282294564,0.003073421088645525,0.006096536387833425
48001,0.034200593282294564,0.003073421088645525,0.006096536387833425
48051,0.034200593282294564,0.003073421088645525,0.006096536387833425
48101,0.034200593282294564,0.003073421088645525,0.006096536387833425
48151,0.034200593282294564,0.003073421088645525,0.006096536387833425
48201,0.034200593282294564,0.003073421088645525,0.006096536387833425
48251,0.034200593282294564,0.003073421088645525,0.006096536387833425
48301,0.034200593282294564,0.003073421088645525,0.006096536387833425
48351,0.034200593282294564,0.003073421088645525,0.006096536387833425
48401,0.034200593282294564,0.003073421088645525,0.006096536387833425
48451,0.034200593282294564,0.003073421088645525,0.006096536387833425
48501,0.034200593282294564,0.003073421088645525,0.006096536387833425
48551,0.034200593282294564,0.003073421088645525,0.006096536387833425
48601,0.034200593282294564,0.003073421088645525,0.006096536387833425
48651,0.034200593282294564,0.003073421088645525,0.006096536387833425
48701,0.034200593282294564,0.003073421088645525,0.006096536387833425
48751,0.034200593282294564,0.003073421088645525,0.006096536387833425
48801,0.034200593282294564,0.003073421088645525,0.006096536387833425
48851,0.034200593282294564,0.003073421088645525,0.006096536387833425
48901,0.034200593282294564,0.003073421088645525,0.006096536387833425
48951,0.034200593282294564,0.003073421088645525,0.006096536387833425
49001,0.034200593282294564,0.003073421088645525,0.006096536387833425
49051,0.034200593282294564,0.003073421088645525,0.006096536387833425
49101,0.034200593282294564,0.003073421088645525,0.006096536387833425
49151,0.034200593282294564,0.003073421088645525,0.006096536387833425
49201,0.034200593282294564,0.003073421088645525,0.006096536387833425
49251,0.034200593282294564,0.003073421088645525,0.006096536387833425
49301,0.034200593282294564,0.003073421088645525,0.006096536387833425
49351,0.034200593282294564,0.003073421088645525,0.006096536387833425
49401,0.034200593282294564,0.003073421088645525,0.006096536387833425
49451,0.034200593282294564,0.003073421088645525,0.006096536387833425
49501,0.034200593282294564,0.003073421088645525,0.006096536387833425
49551,0.034200593282294564,0.003073421088645525,0.006096536387833425
49601,0.034200593282294564,0.003073421088645525,0.006096536387833425
49651,0.034200593282294564,0.003073421088645525,0.006096536387833425
49701,0.034200593282294564,0.003073421088645525,0.006096536387833425
49751,0.034200593282294564,0.003073421088645525,0.006096536387833425
49801,0.034200593282294564,0.003073421088645525,0.006096536387833425
49851,0.034200593282294564,0.003073421088645525,0.006096536387833425
49901,0.034200593282294564,0.003073421088645525,0.006096536387833425
49951,0.034200593282294564,0.003073421088645525,0.006096536387833425
50001,0.034200593282294564,0.003073421088645525,0.006096536387833425


==> QCNCImages/data_Predefined.csv <==
steps,Circuit1,Circuit2,Circuit3
1,0.6922477287218287,0.18420122355669205,0.691622940402155
51,0.6775678350594964,0.18557291699077677,0.6630997525896958
101,0.6798813874393304,0.18415605373763938,0.6622191943355491
151,0.660607352402439,0.18401378329921067,0.6080584478331876
201,0.6606428593184683,0.1840536072250781,0.5314694336248402
251,0.5989020512940638,0.18807085846614743,0.5074783425878304
301,0.5863442238329853,0.19075669966317355,0.47997761808307604
351,0.543487554436791,0.19197045126509818,0.5539766644392733
401,0.5178205541174752,0.19763963190076966,0.5232245837109059
451,0.4574158876228547,0.18904765012146796,0.4989748112014026
501,0.406098674610413,0.198750221495143,0.49199182678261266
551,0.33625301360156445,0.1939554062673074,0.47121173488199597
601,0.33490241424952305,0.18693816914773262,0.4329115432053182
651,0.36486122629059137,0.18854552233215166,0.5105207940666023
701,0.3599959092943722,0.18713033428731435,0.36632593809140623
751,0.3409680289850776,0.18460040069540418,0.3157041608636494
801,0.38158404915870825,0.18587099478643124,0.34351022758890104
851,0.35347658598747134,0.1879512636769135,0.3104929818781985
901,0.3188842321337753,0.18544874157377128,0.2603821372971572
951,0.2834086250124557,0.18592788990246306,0.262584407174888
1001,0.2665081723970313,0.18784389102747323,0.22360506231165406
1051,0.2761655810294097,0.19476753794097765,0.2113069673798177
1101,0.2982413846259835,0.19843441551096613,0.20781702892466952
1151,0.256410468965662,0.1951780029812224,0.19809951435226758
1201,0.2544784667188348,0.1887926088620016,0.18542627951935972
1251,0.19620151952227077,0.1880197581445246,0.17232080144034434
1301,0.2156791144722614,0.18642128889233545,0.16256303681074108
1351,0.21303519520079078,0.18414447823010877,0.14445261912187646
1401,0.25766581236902397,0.18791610868411235,0.16857827100694886
1451,0.28717146261103366,0.18455809658509614,0.14250228898557393
1501,0.2761737293195912,0.1869280226044067,0.14103499223652338
1551,0.27773149948395925,0.19151136493688034,0.126512366327593
1601,0.2348297271144436,0.19883085192317018,0.12871270976284804
1651,0.18404094738363952,0.2016829548935451,0.1404039747400091
1701,0.17366103980971517,0.19772778049049833,0.13363365852607578
1751,0.17070370538847784,0.19661239737268973,0.1376347770869868
1801,0.1891917701421949,0.19522615590370745,0.137342742496523
1851,0.1640514421378289,0.21017729924506817,0.13051739405240692
1901,0.1723783841950899,0.21121947386759887,0.12376882121147532
1951,0.1380900870658252,0.1977871970414587,0.12417762248678735
2001,0.14636808929273717,0.19486549532004674,0.15016354790838085
2051,0.13016048037779182,0.19444296635025088,0.17470214958576788
2101,0.15222247800723215,0.199201291114691,0.15591773276376947
2151,0.14195831120786265,0.19295745298154623,0.16124203392631498
2201,0.1380149683552495,0.1923198017434981,0.17538089545812474
2251,0.10163578011171338,0.196018715420811,0.1714309910799796
2301,0.09472928225661967,0.19046270130285592,0.19807917565811017
2351,0.09368812422753181,0.19180672945048177,0.18863627587089776
2401,0.08813101812836899,0.19725342420878572,0.18724076555120042
2451,0.09466113494935557,0.19364113488670126,0.19030628225223134
2501,0.10348806253052573,0.19144893599802998,0.18302121060366888
2551,0.09165594211202405,0.1877112423162869,0.17802023058258865
2601,0.09635427455600007,0.18578403010039096,0.17250581996576037
2651,0.08904034096141757,0.18426823588768182,0.17409821597409114
2701,0.08681187039549301,0.18360214221911889,0.1679691798603669
2751,0.07862015696886929,0.18899206833369447,0.16149781035656918
2801,0.05699264709599368,0.1850671971962262,0.15617033199806535
2851,0.05920489813485352,0.1867548898462647,0.14588533026129483
2901,0.05166526303928953,0.18637987583264853,0.15143974745757383
2951,0.050400965166370756,0.18562945167637457,0.13868053596726776
3001,0.0446053139637221,0.18308064102610302,0.11559443438725771
3051,0.05779205327944083,0.18289845571486063,0.09441856751719957
3101,0.05344707231735916,0.1832641981532827,0.07012453824556811
3151,0.03675672708699985,0.18309932322368982,0.05988032337253159
3201,0.03268961640149187,0.18304441203586852,0.06601166058692232
3251,0.025210786346050045,0.1837870185890666,0.05653443255729411
3301,0.02125737905970925,0.18480051680875867,0.05438456859232632
3351,0.020170625174100284,0.18287344976767556,0.05290295831296067
3401,0.015639493039158882,0.18455206924166181,0.053170737594703324
3451,0.01400964337410993,0.18395745717157982,0.04003489622510249
3501,0.009279484287950383,0.1840574163896157,0.03308984009164603
3551,0.012418062724998347,0.1841343756958693,0.03701300779973623
3601,0.008893826166477289,0.18581789518253777,0.05985294435141679
3651,0.011191748061596469,0.1848033172127346,0.02394734758226805
3701,0.011228208159149666,0.18320044345284278,0.020420846514241437
3751,0.012423897637681867,0.183424867238785,0.029277019130421484
3801,0.011250034164517263,0.18552493402807108,0.02158915747018633
3851,0.012158949181868276,0.18487671904382197,0.025308455621873904
3901,0.012987011604445589,0.18312461728538648,0.020479729817712625
3951,0.015028833042170658,0.18790022817789964,0.022293093040202574
4001,0.012342157686580146,0.18310429804097147,0.012853519389773926
4051,0.012117403608606256,0.18458537020181914,0.011048526920665033
4101,0.009783507854541438,0.18290742290659256,0.012480267240195249
4151,0.022286362308366902,0.18389634754588613,0.011123217243041907
4201,0.009253449471206356,0.18314646278659968,0.013563083381249143
4251,0.015434070609725556,0.1832061273907988,0.017188695822161485
4301,0.0063202857709283074,0.18498142091670114,0.014985343039100745
4351,0.008198488729975483,0.18390325333686952,0.016974141234611682
4401,0.006707191054145738,0.18406525725092202,0.011098795340009276
4451,0.011948303281849494,0.18572610143867918,0.016702595180257983
4501,0.012258325643404783,0.18575186948201428,0.009111640079736997
4551,0.01698362710959246,0.18448806562966952,0.006482095482891628
4601,0.012570309075723984,0.18348213665742058,0.009179854549668619
4651,0.0068845335085240995,0.1843752720414137,0.010207065035787392
4701,0.005943559584842466,0.18496941596854938,0.010878029045490442
4751,0.005483017537628698,0.18455271481992708,0.009323819079977445
4801,0.006697193108786039,0.1839749862183056,0.008411594883915716
4851,0.004898910774474172,0.18594671389787032,0.006967280240360526
4901,0.004562761049393183,0.18321609053357032,0.007276737354850241
4951,0.004655806881080381,0.18302721193491414,0.00858258911869637
5001,0.0054263297262167505,0.18336077362390005,0.007734253707717974
5051,0.00660150769240323,0.18305970905726693,0.0068294999892579535
5101,0.007673290241167441,0.18310791683232558,0.0065837794857979744
5151,0.004824572120850381,0.18339490547337622,0.006168392975568478
5201,0.0062597260022450585,0.18368268119794284,0.007623152573188605
5251,0.0033881693796422967,0.1843550676181348,0.006288998953681974
5301,0.0026750780948755857,0.1832969761642079,0.0057592456779361565
5351,0.0038576422037972574,0.1839857258450715,0.006253572480892117
5401,0.002346879604121167,0.18346948272242974,0.005830458073352355
5451,0.0026779893067078527,0.18311421632078004,0.0038911447550757945
5501,0.0022861869882071003,0.183239286146624,0.0034837295271605727
5551,0.0025149339367628912,0.18335695680998781,0.0034805200494383124
5601,0.0033713613072830053,0.18334041893661662,0.0034204608429878763
5651,0.002872629592877771,0.18354960092069006,0.00433410173748491
5701,0.0033990267328013503,0.18323107065805513,0.0055023428836184305
5751,0.0047601312608754704,0.182937164812415,0.0030498526060625183
5801,0.002736312725315268,0.1829575819382218,0.0038133616222042165
5851,0.0021869275795364223,0.18336342586106513,0.0019364922088794543
5901,0.0013063493209754407,0.18289587533265775,0.0022424737802232654
5951,0.001756648126352526,0.18315065235876332,0.002173831102062502
6001,0.002337253980917303,0.18322363468475505,0.002097712352226639
6051,0.0019311890256187053,0.18373274565866188,0.003470935938249004
6101,0.0010777296697051528,0.1829083328703422,0.002424383510831324
6151,0.002263785124005972,0.18289427023044563,0.0014803372350953232
6201,0.00269518951426871,0.18297290899206464,0.0018167977997951452
6251,0.0017480618194636805,0.18293491791080102,0.0025424359960363498
6301,0.0020198489100933074,0.18310069985858224,0.0022574680246386374
6351,0.0014675640520735445,0.18295315835104164,0.001970885416503914
6401,0.0022477611512514866,0.1829259939758452,0.0018954457630238012
6451,0.002026562997999086,0.18302262803598543,0.002360830121381067
6501,0.0017236193038093846,0.18290447164619292,0.002121385244038092
6551,0.001044772183359679,0.18293882479007742,0.0019877558988955287
6601,0.0017302070615063244,0.1828919114242029,0.002111585319572142
6651,0.0016633962078553943,0.18296290048443853,0.001461412070497989
6701,0.0011966716128863544,0.18290959879787122,0.0011544507039524237
6751,0.0011745014450247485,0.18288865070359256,0.001550179360954809
6801,0.0016145387103514153,0.1829566429485397,0.0012609517499027041
6851,0.000922725670391884,0.18290857766063623,0.0020452847990278574
6901,0.0012005242625799458,0.182903119039115,0.0018415795439615246
6951,0.0007411496351362836,0.18295843828387237,0.0016366526626067743
7001,0.0009341457391472277,0.18291950270677781,0.0015248520622060942
7051,0.0011362362227063023,0.1829241556265587,0.0012926246790087512
7101,0.0009162888913484509,0.18290744911065548,0.001226544300699304
7151,0.00077907550659488,0.18293436990587914,0.0012130713477502973
7201,0.0009910439598511938,0.18291830365448888,0.0013270252806994245
7251,0.000950376052333478,0.18303628160316004,0.0015681487440973906
7301,0.000926508753484833,0.18294593225250405,0.0012214819583190918
7351,0.0009469954933866629,0.1829900108950101,0.0012195085398663589
7401,0.0011615094985343503,0.18307503978440726,0.0010924445415112412
7451,0.0008098718487428329,0.18290327696157066,0.00115904961727784
7501,0.0007353645430591253,0.18293393911938133,0.0014187551872020992
7551,0.0007417042334074858,0.1829259236175712,0.0013736186156888034
7601,0.0007864175782687218,0.18306700349207897,0.001360772238969684
7651,0.0007217495475256815,0.18293825460847074,0.0011351683059916255
7701,0.0007217495475256815,0.18295482684275832,0.0013144317544481505
7751,0.0008194077598326057,0.1830350313449095,0.0011813094194067968
7801,0.0008194077598326057,0.18299798601948936,0.001072254557796662
7851,0.0007515901346089215,0.18296052477505054,0.0007830585068758645
7901,0.0008240064851490414,0.18297066716723465,0.0008967090726137543
7951,0.000761130982691667,0.18301250965151433,0.0008302353893483707
8001,0.000761130982691667,0.18303065696216103,0.0008106976086941686
8051,0.000761130982691667,0.18298842631770673,0.0008549323398318782
8101,0.000761130982691667,0.18306277808760937,0.0008547718463349425
8151,0.0006573282365845525,0.1829417835292792,0.0008287359694058667
8201,0.0006137557037140393,0.18289799263149112,0.0007628551814002978
8251,0.0006137557037140393,0.18281605670644158,0.0008064493187269454
8301,0.0007394846958973839,0.1822825847646316,0.0008397455217659844
8351,0.0006223539854695013,0.181964830656626,0.0007330232880038806
8401,0.0006223539854695013,0.18186772520687278,0.0008656074138095901
8451,0.0006223539854695013,0.18184640296830584,0.0008656074138095901
8501,0.0006223539854695013,0.18192545178456626,0.0008276410949149882
8551,0.0006223539854695013,0.18178105702776182,0.0009153652861206994
8601,0.0006440847712024919,0.18181965230723224,0.0009128087700843576
8651,0.0006930794168909553,0.18178869743335538,0.0006486230216497316
8701,0.0006930794168909553,0.18174778951216758,0.0006323374992135606
8751,0.0006930794168909553,0.18173687038428143,0.0006052585110373407
8801,0.0007104653039353584,0.18174536648439477,0.0005653625988941919
8851,0.0007104653039353584,0.18176000406551213,0.0005653625988941919
8901,0.0007104653039353584,0.18175831385770888,0.0005599049554709247
8951,0.0006773955382711833,0.18174920385225593,0.0005599049554709247
9001,0.0006430530416993967,0.18174082351591797,0.000544676014425234
9051,0.0005869522689977236,0.18175064918713693,0.0005439740721121567
9101,0.0005869522689977236,0.18176196106335687,0.0005427652565518867
9151,0.0005869522689977236,0.18175294908104478,0.0004460428251321844
9201,0.0005898714904491926,0.18175054309031258,0.0004460428251321844
9251,0.0005898714904491926,0.18175169442804437,0.000431761593993725
9301,0.0005898714904491926,0.1817431971199833,0.0004244631936755117
9351,0.0005892482468475013,0.18173917720944405,0.000468705996136787
9401,0.0005892482468475013,0.18176587433283037,0.000468705996136787
9451,0.0005520559607040815,0.18173750522014398,0.000468705996136787
9501,0.0005520559607040815,0.1817410491204948,0.000468705996136787
9551,0.0005520559607040815,0.18173904018916776,0.000468705996136787
9601,0.0005520559607040815,0.1817370139327544,0.000468705996136787
9651,0.0005520559607040815,0.18175067619242227,0.000468705996136787
9701,0.0005520559607040815,0.18173612330936806,0.000468705996136787
9751,0.0005520559607040815,0.1817443478585889,0.000468705996136787
9801,0.000548205425765723,0.18173945460659052,0.000468705996136787
9851,0.000548205425765723,0.18173668945787963,0.0004443846346749979
9901,0.000548205425765723,0.18174812883751068,0.0004443846346749979
9951,0.000548205425765723,0.1817410567916113,0.0004443846346749979
10001,0.000548205425765723,0.1817375491520843,0.0004443846346749979
10051,0.000548205425765723,0.18173894674610935,0.0004443846346749979
10101,0.000548205425765723,0.18173787203329844,0.0004443846346749979
10151,0.000548205425765723,0.18173783606902355,0.0004443846346749979
10201,0.000548205425765723,0.18174154072794974,0.0004443846346749979
10251,0.0005441709412535785,0.18174679109021147,0.0004443846346749979
10301,0.0005441709412535785,0.1817353900772365,0.0004443846346749979
10351,0.0005441709412535785,0.1817385584226247,0.0004443846346749979
10401,0.0005441709412535785,0.18173871532305563,0.0004443846346749979
10451,0.0005441709412535785,0.1817429161133835,0.0004443846346749979
10501,0.0005441709412535785,0.18173520354485517,0.0004443846346749979
10551,0.0005441709412535785,0.1817416005856106,0.0004443846346749979
10601,0.0005441709412535785,0.18173891417031027,0.0004443846346749979
10651,0.0005441709412535785,0.1817373544482771,0.0004443846346749979
10701,0.0005441709412535785,0.18173484421755104,0.0004443846346749979
10751,0.0005400694055919255,0.1817351167127648,0.0004443846346749979
10801,0.0005400694055919255,0.1817382342170265,0.0004443846346749979
10851,0.0005400694055919255,0.1817362706764663,0.0004443846346749979
10901,0.0005400694055919255,0.1817352938640303,0.0004443846346749979
10951,0.0005400694055919255,0.18173583852661984,0.0004443846346749979
11001,0.0005400694055919255,0.1817355673432841,0.0004443846346749979
11051,0.0005400694055919255,0.18173653921633642,0.0004443846346749979
11101,0.0005400694055919255,0.18173561960279278,0.0004443846346749979
11151,0.0005400694055919255,0.18173520776452617,0.0004443846346749979
11201,0.0005317493157533917,0.18173821621278657,0.0004443846346749979
11251,0.0005317493157533917,0.18173646582158137,0.0004443846346749979
11301,0.0005317493157533917,0.1817357237842735,0.0004443846346749979
11351,0.0005317493157533917,0.18173697141133946,0.0004443846346749979
11401,0.0005317493157533917,0.18173659289544436,0.0004443846346749979
11451,0.0005317493157533917,0.18173509604544621,0.0004443846346749979
11501,0.0005317493157533917,0.18173509604544621,0.0004443846346749979
11551,0.0005317493157533917,0.18173579099897388,0.0004443846346749979
11601,0.0005317493157533917,0.18173499628470097,0.0004443846346749979
11651,0.0005317493157533917,0.1817387994378762,0.0004443846346749979
11701,0.0005317493157533917,0.18173607967379815,0.0004443846346749979
11751,0.0005317493157533917,0.18173626282647265,0.0004443846346749979
11801,0.0005317493157533917,0.18173711539904558,0.0004443846346749979
11851,0.0005317493157533917,0.18173635632103288,0.0004443846346749979
11901,0.0004672989667463876,0.18173585002010367,0.0004443846346749979
11951,0.0004672989667463876,0.1817358567732918,0.0004443846346749979
12001,0.0004672989667463876,0.18173589544823848,0.0004443846346749979
12051,0.0004672989667463876,0.18173605428021836,0.0004443846346749979
12101,0.0004672989667463876,0.18173580809010295,0.0004443846346749979
12151,0.0004672989667463876,0.18173514279916628,0.0004443846346749979
12201,0.0004672989667463876,0.18173514279916628,0.0004443846346749979
12251,0.0004672989667463876,0.18173514279916628,0.0004443846346749979
12301,0.0004672989667463876,0.1817350624329004,0.0004443846346749979
12351,0.0004672989667463876,0.1817348083871096,0.0004443846346749979
12401,0.0004672989667463876,0.1817348083871096,0.0004443846346749979
12451,0.0004672989667463876,0.1817348083871096,0.0004443846346749979
12501,0.0004672989667463876,0.1817348083871096,0.0004443846346749979
12551,0.0004672989667463876,0.18173528237239084,0.0004443846346749979
12601,0.0004672989667463876,0.1817355170044987,0.0004443846346749979
12651,0.0004672989667463876,0.1817347223711706,0.0004443846346749979
12701,0.0004672989667463876,0.1817347223711706,0.0004443846346749979
12751,0.0004672989667463876,0.1817347223711706,0.0004443846346749979
12801,0.0004672989667463876,0.1817347223711706,0.0004443846346749979
12851,0.0004672989667463876,0.1817347223711706,0.0004443846346749979
12901,0.0004672989667463876,0.18173518737121216,0.0004443846346749979
12951,0.0004672989667463876,0.18173518737121216,0.0004443846346749979
13001,0.0004672989667463876,0.1817350919754747,0.0004443846346749979
13051,0.0004672989667463876,0.1817350919754747,0.0004443846346749979
13101,0.00045909422722739115,0.1817350919754747,0.0004443846346749979
13151,0.00045909422722739115,0.1817350919754747,0.0004443846346749979
13201,0.00045909422722739115,0.18173509929769704,0.0004443846346749979
13251,0.00045909422722739115,0.18173509929769704,0.0004443846346749979
13301,0.00045909422722739115,0.18173509929769704,0.0004443846346749979
13351,0.00045909422722739115,0.18173501550804,0.0004443846346749979
13401,0.00045909422722739115,0.18173501550804,0.0004443846346749979
13451,0.00045909422722739115,0.1817349002305203,0.0004443846346749979
13501,0.00045909422722739115,0.1817349002305203,0.0004443846346749979
13551,0.00045909422722739115,0.1817349002305203,0.0004443846346749979
13601,0.00044828781440506234,0.18173482028763857,0.0004443846346749979
13651,0.00044828781440506234,0.18173482028763857,0.0004443846346749979
13701,0.00044828781440506234,0.18173482028763857,0.0004443846346749979
13751,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
13801,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
13851,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
13901,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
13951,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
14001,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
14051,0.00044828781440506234,0.1817348303502045,0.0004443846346749979
14101,0.00044828781440506234,0.1817348303502045,0.00043058608707934477
14151,0.00044828781440506234,0.1817348303502045,0.00043058608707934477
14201,0.00044828781440506234,0.1817348303502045,0.00043058608707934477
14251,0.00044828781440506234,0.1817348303502045,0.00043058608707934477
14301,0.00044828781440506234,0.1817348303502045,0.00043058608707934477
14351,0.00044828781440506234,0.1817348303502045,0.00043058608707934477
14401,0.0004359045307374238,0.1817348303502045,0.00043058608707934477
14451,0.0004359045307374238,0.1817348303502045,0.00043058608707934477
14501,0.0004359045307374238,0.1817348303502045,0.00043058608707934477
14551,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14601,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14651,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14701,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14751,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14801,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14851,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14901,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
14951,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15001,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15051,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15101,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15151,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15201,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15251,0.0004359045307374238,0.1817348303502045,0.0004192888597114348
15301,0.0004359045307374238,0.1817348029633183,0.0004192888597114348
15351,0.0004359045307374238,0.1817348029633183,0.0004192888597114348
15401,0.0004359045307374238,0.1817348029633183,0.0004192888597114348
15451,0.0004359045307374238,0.1817348029633183,0.0004192888597114348
15501,0.0004359045307374238,0.1817348029633183,0.0004192888597114348
15551,0.0004359045307374238,0.1817348029633183,0.0004192888597114348
15601,0.00042517947012279587,0.1817348029633183,0.0004192888597114348
15651,0.00042517947012279587,0.1817348029633183,0.0004192888597114348
15701,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
15751,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
15801,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
15851,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
15901,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
15951,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
16001,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
16051,0.00042517947012279587,0.1817348029633183,0.00041537011259096615
16101,0.00042517947012279587,0.1817348029633183,0.0004011376673777506
16151,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16201,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16251,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16301,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16351,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16401,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16451,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16501,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16551,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16601,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16651,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16701,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16751,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16801,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16851,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16901,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
16951,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17001,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17051,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17101,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17151,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17201,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17251,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17301,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17351,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17401,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17451,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17501,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17551,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17601,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17651,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17701,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17751,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17801,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17851,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17901,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
17951,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18001,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18051,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18101,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18151,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18201,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18251,0.00042517947012279587,0.1817347330580074,0.00038380202131490577
18301,0.00042517947012279587,0.1817347330580074,0.00034161754580037495
18351,0.00042517947012279587,0.1817347330580074,0.00033258782871161015
18401,0.00042517947012279587,0.1817347330580074,0.00033258782871161015
18451,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18501,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18551,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18601,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18651,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18701,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18751,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18801,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18851,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18901,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
18951,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
19001,0.00042517947012279587,0.1817347330580074,0.0003215860597417888
19051,0.00042517947012279587,0.1817347330580074,0.0003193117865603714
19101,0.00042517947012279587,0.1817347330580074,0.0003193117865603714
19151,0.00042517947012279587,0.1817347330580074,0.0003193117865603714
19201,0.00042517947012279587,0.1817347330580074,0.0003193117865603714
19251,0.00042517947012279587,0.1817347330580074,0.00031784806802596395
19301,0.00042517947012279587,0.1817346916200984,0.00031784806802596395
19351,0.00042517947012279587,0.1817346916200984,0.00031784806802596395
19401,0.00042517947012279587,0.1817346916200984,0.00031784806802596395
19451,0.00041171879263473047,0.1817346916200984,0.00031784806802596395
19501,0.00041171879263473047,0.1817346916200984,0.00031784806802596395
19551,0.00041171879263473047,0.1817346916200984,0.00031784806802596395
19601,0.00041171879263473047,0.1817346916200984,0.00031784806802596395
19651,0.00041171879263473047,0.1817346916200984,0.00031784806802596395
19701,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
19751,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
19801,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
19851,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
19901,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
19951,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
20001,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
20051,0.0004115250370738503,0.1817346916200984,0.0003049893708301113
20101,0.000374980106214154,0.1817346916200984,0.0003049893708301113
20151,0.000374980106214154,0.1817346916200984,0.0003049893708301113
20201,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20251,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20301,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20351,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20401,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20451,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20501,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20551,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20601,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20651,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20701,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20751,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20801,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20851,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20901,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
20951,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21001,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21051,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21101,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21151,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21201,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21251,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21301,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21351,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21401,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21451,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21501,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21551,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21601,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21651,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21701,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21751,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21801,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21851,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21901,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
21951,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22001,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22051,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22101,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22151,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22201,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22251,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22301,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22351,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22401,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22451,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22501,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22551,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22601,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22651,0.0003693966260465448,0.1817346916200984,0.0003049893708301113
22701,0.0003642123156208238,0.1817346916200984,0.0003049893708301113
22751,0.0003642123156208238,0.1817346916200984,0.0003049893708301113
22801,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
22851,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
22901,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
22951,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23001,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23051,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23101,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23151,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23201,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23251,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23301,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23351,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23401,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23451,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23501,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23551,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23601,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23651,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23701,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23751,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23801,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23851,0.0003391093726465631,0.1817346916200984,0.0003049893708301113
23901,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
23951,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24001,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24051,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24101,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24151,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24201,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24251,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24301,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24351,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24401,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24451,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24501,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24551,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24601,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24651,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24701,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24751,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24801,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24851,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24901,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
24951,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25001,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25051,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25101,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25151,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25201,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25251,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25301,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25351,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25401,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25451,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25501,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25551,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25601,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25651,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25701,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25751,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25801,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25851,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25901,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
25951,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26001,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26051,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26101,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26151,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26201,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26251,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26301,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26351,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26401,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26451,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26501,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26551,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26601,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26651,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26701,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26751,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26801,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26851,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26901,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
26951,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27001,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27051,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27101,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27151,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27201,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27251,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27301,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27351,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27401,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27451,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27501,0.0003391093726465631,0.18173468109049862,0.0003049893708301113
27551,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27601,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27651,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27701,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27751,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27801,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27851,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27901,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
27951,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28001,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28051,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28101,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28151,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28201,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28251,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28301,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28351,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28401,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28451,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28501,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28551,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28601,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28651,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28701,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28751,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28801,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28851,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28901,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
28951,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29001,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29051,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29101,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29151,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29201,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29251,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29301,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29351,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29401,0.0003391093726465631,0.18173468109049862,0.0002913767433379015
29451,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29501,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29551,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29601,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29651,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29701,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29751,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29801,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29851,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29901,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
29951,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30001,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30051,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30101,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30151,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30201,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30251,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30301,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30351,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30401,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30451,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30501,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30551,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30601,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30651,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30701,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30751,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30801,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30851,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30901,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
30951,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31001,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31051,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31101,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31151,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31201,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31251,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31301,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31351,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31401,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31451,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31501,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31551,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31601,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31651,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31701,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31751,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31801,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31851,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31901,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
31951,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32001,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32051,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32101,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32151,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32201,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32251,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32301,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32351,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32401,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32451,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32501,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32551,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32601,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32651,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32701,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32751,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32801,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32851,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32901,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
32951,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33001,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33051,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33101,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33151,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33201,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33251,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33301,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33351,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33401,0.0003206335529765455,0.18173468109049862,0.0002913767433379015
33451,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33501,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33551,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33601,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33651,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33701,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33751,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33801,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33851,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33901,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
33951,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34001,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34051,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34101,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34151,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34201,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34251,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34301,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34351,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34401,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34451,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34501,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34551,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34601,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34651,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34701,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34751,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34801,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34851,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34901,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
34951,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35001,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35051,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35101,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35151,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35201,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35251,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35301,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35351,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35401,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35451,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35501,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35551,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35601,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35651,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35701,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35751,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35801,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35851,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35901,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
35951,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36001,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36051,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36101,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36151,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36201,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36251,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36301,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36351,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36401,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36451,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36501,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36551,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36601,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36651,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36701,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36751,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36801,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36851,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36901,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
36951,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37001,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37051,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37101,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37151,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37201,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37251,0.0003206335529765455,0.18173468109049862,0.0002856117779186048
37301,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37351,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37401,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37451,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37501,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37551,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37601,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37651,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37701,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37751,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37801,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37851,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37901,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
37951,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38001,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38051,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38101,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38151,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38201,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38251,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38301,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38351,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38401,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38451,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38501,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38551,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38601,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38651,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38701,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38751,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38801,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38851,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38901,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
38951,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39001,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39051,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39101,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39151,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39201,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39251,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39301,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39351,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39401,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39451,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39501,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39551,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39601,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39651,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39701,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39751,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39801,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39851,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39901,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
39951,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40001,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40051,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40101,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40151,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40201,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40251,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40301,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40351,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40401,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40451,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40501,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40551,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40601,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40651,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40701,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40751,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40801,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40851,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40901,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
40951,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41001,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41051,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41101,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41151,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41201,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41251,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41301,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41351,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41401,0.0003135455059459555,0.18173468109049862,0.0002856117779186048
41451,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41501,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41551,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41601,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41651,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41701,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41751,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41801,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41851,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41901,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
41951,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42001,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42051,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42101,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42151,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42201,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42251,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42301,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42351,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42401,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42451,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42501,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42551,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42601,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42651,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42701,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42751,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42801,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42851,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42901,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
42951,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43001,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43051,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43101,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43151,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43201,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43251,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43301,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43351,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43401,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43451,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43501,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43551,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43601,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43651,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43701,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43751,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43801,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43851,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43901,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
43951,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44001,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44051,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44101,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44151,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44201,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44251,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44301,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44351,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44401,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44451,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44501,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44551,0.0003135455059459555,0.1817346662985382,0.0002856117779186048
44601,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44651,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44701,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44751,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44801,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44851,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44901,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
44951,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45001,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45051,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45101,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45151,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45201,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45251,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45301,0.0003123098291071962,0.1817346662985382,0.0002856117779186048
45351,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45401,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45451,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45501,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45551,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45601,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45651,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45701,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45751,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45801,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45851,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45901,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
45951,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46001,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46051,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46101,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46151,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46201,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46251,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46301,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46351,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46401,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46451,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46501,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46551,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46601,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46651,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46701,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46751,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46801,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46851,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46901,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
46951,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47001,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47051,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47101,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47151,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47201,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47251,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47301,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47351,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47401,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47451,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47501,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47551,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47601,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47651,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47701,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47751,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47801,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47851,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47901,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
47951,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48001,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48051,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48101,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48151,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48201,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48251,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48301,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48351,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48401,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48451,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48501,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48551,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48601,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48651,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48701,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48751,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48801,0.0002983403850917522,0.1817346662985382,0.0002856117779186048
48851,0.0002977414257086023,0.1817346662985382,0.0002856117779186048
48901,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
48951,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49001,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49051,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49101,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49151,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49201,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49251,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49301,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49351,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49401,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49451,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49501,0.00028005059460568923,0.1817346662985382,0.0002853921647760193
49551,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49601,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49651,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49701,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49751,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49801,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49851,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49901,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
49951,0.00027346552552475075,0.1817346662985382,0.0002853921647760193
50001,0.00027346552552475075,0.1817346662985382,0.0002853921647760193


==> QCNCImages/data_Random.csv <==
steps,Circuit1,Circuit2,Circuit3
1,0.6909490647616454,0.5661636099455254,0.6926330649433923
51,0.6550434495691908,0.5244456065377499,0.6850149113231931
101,0.667181652612628,0.4787990249192863,0.683841987132771
151,0.6755031103553824,0.5175329725026272,0.6845793342155
201,0.6771738589475322,0.4999064600043053,0.6836897380259215
251,0.6790621285946521,0.46245421736520315,0.6784219829790499
301,0.6758633859897426,0.43469064615149633,0.6751802644730451
351,0.679207861489949,0.4140542076045274,0.6694795020378628
401,0.6884406252341612,0.37350665946631395,0.653036310817243
451,0.6879794830246573,0.35893369040720735,0.6523859534032402
501,0.6770659803217749,0.33135662551625844,0.6519098264964207
551,0.6688831889667932,0.27022737399059227,0.6633581999813214
601,0.6660092537957045,0.24188200207114727,0.6706149530676626
651,0.5980957534582667,0.22157177407342044,0.6679749078794553
701,0.5755209552515597,0.21831265166938504,0.669797075812522
751,0.5291451382941121,0.1723973194181299,0.6431258885214799
801,0.5040260535192347,0.1887647029139599,0.6397787901157077
851,0.4755091492329807,0.2219636801971996,0.656342942114414
901,0.45782278931963105,0.2045488459046811,0.6545507758357975
951,0.4325450204788558,0.19589577394557883,0.6426717163907985
1001,0.462672911311111,0.18622854468044542,0.6479142372972653
1051,0.4609055208089653,0.15885911806345726,0.6540994826581943
1101,0.46899147675599673,0.14633441670588307,0.6580457270973228
1151,0.50929964722976,0.21567916163278567,0.6653776354243639
1201,0.5483052434143025,0.22150101025537972,0.6741751297947787
1251,0.5459335594433672,0.21533821946213072,0.6775577572754181
1301,0.5764297614585521,0.2102747006599781,0.6738215629396457
1351,0.5727817083030243,0.1958370280164627,0.6661089016225935
1401,0.5586513089633635,0.1976618280788155,0.6553036312850173
1451,0.5686763317297792,0.20297775757271858,0.6578583063435843
1501,0.532492956754018,0.23175174255035286,0.6555056555979453
1551,0.5174293501044449,0.21495738113758925,0.6567775782600664
1601,0.493810409644197,0.2300242756035103,0.6549422823879256
1651,0.5016159817829473,0.2579080926770639,0.6516112742421833
1701,0.4969041669767428,0.25323144568317624,0.6395872578533968
1751,0.44740577561309486,0.29110612478742237,0.6333738462288976
1801,0.43017656230925194,0.37378070637149163,0.6381643112866574
1851,0.42862282171138844,0.32438646132986093,0.6459201277811991
1901,0.4662585377748103,0.3126869029437538,0.6483204691662798
1951,0.46700656702592314,0.31570862996980475,0.6483042419031251
2001,0.48201896721756965,0.2583759399243053,0.6530976928178187
2051,0.4671249172723224,0.23902296594173433,0.6493205998814306
2101,0.4473236987058334,0.19796873600246012,0.6355296778992117
2151,0.41147042652448595,0.18676460503476805,0.6295078765966687
2201,0.3882794556659872,0.13362507188602185,0.6473168953295052
2251,0.36498215928428457,0.10455637473481531,0.6444570736508277
2301,0.35041387961138837,0.09188160830500333,0.6515584741135445
2351,0.3207700434702955,0.10608493392694371,0.6505824827700935
2401,0.32377338960552116,0.07969533474368704,0.6413590675710712
2451,0.30951084364055687,0.07054095252192721,0.6237414904328238
2501,0.3141217026467056,0.05003093580728589,0.6143422692619078
2551,0.3215313533779506,0.032744801891269236,0.6128891413110374
2601,0.304579599455459,0.03263135927852952,0.6265024627709402
2651,0.3241931256936918,0.02768040910211165,0.6189134395712566
2701,0.32463663153235967,0.027983024563005,0.6217549925832839
2751,0.32915598063648566,0.028367502846148727,0.6142687967493388
2801,0.3139234019825458,0.04137858509720656,0.6121398942037483
2851,0.29872131219511305,0.02484005459554552,0.6081193851925504
2901,0.29767867906907164,0.0160893430894399,0.6004614113849018
2951,0.2912967796329769,0.011813973553973768,0.6060374430779409
3001,0.29195106712229885,0.02298376922456721,0.5996521799308427
3051,0.2886796087941818,0.03301392718468926,0.6022103381344577
3101,0.2878397557472456,0.02383373169199029,0.6027072198222149
3151,0.29024802031416336,0.02292644316147612,0.6066173321223772
3201,0.2965310986022875,0.010627915526035578,0.6084308128427457
3251,0.29070347512175543,0.01122427993904594,0.5983129590471314
3301,0.2845786818515175,0.008590295250360654,0.5990242738812853
3351,0.28714089326920744,0.012423939285531524,0.5980398754624674
3401,0.2848860494987228,0.007797006682432772,0.5980249638975386
3451,0.28566988065771237,0.010522833128386078,0.5979519547772663
3501,0.2850275923866541,0.013747776642212215,0.5965032467858781
3551,0.285492785571678,0.015285933803519884,0.5947929582249266
3601,0.28421295736082647,0.017773286726384056,0.596425103051041
3651,0.28567207498576885,0.014742898542995063,0.5960422838518088
3701,0.2865064571495188,0.0108436100825434,0.5960694609071333
3751,0.2888778810177986,0.014753033127758993,0.5947909462708897
3801,0.284617393711436,0.009030633655672938,0.5957651882844759
3851,0.2884017276731743,0.007930916218405998,0.5941850651337212
3901,0.2940295042278099,0.01531927440068705,0.5943178970406824
3951,0.28511353171767134,0.01045026211706114,0.5947062717884115
4001,0.28510307030655274,0.012752847960908628,0.5956728430905884
4051,0.28753803990603444,0.014470240423662342,0.5968644617784173
4101,0.2851848284539387,0.010210663702846281,0.5949701730629199
4151,0.2861313270750334,0.009603209102106684,0.5973040380328563
4201,0.2846557860837772,0.008389319469922323,0.5970512124052103
4251,0.28502034647688446,0.011191173585199846,0.5947822272998826
4301,0.28503715013408654,0.011539555433071056,0.5948274987284915
4351,0.2853519780732515,0.007605503616284204,0.5942232674808005
4401,0.28483228628148544,0.011239915031565545,0.5972588994314492
4451,0.2844410343880283,0.009900465079157435,0.5946923974709596
4501,0.2845757957631382,0.010171518518733056,0.5951832976231238
4551,0.2844043993370742,0.007806040514863964,0.5956764332671947
4601,0.2845481465931942,0.009787389161483657,0.5999974044011845
4651,0.2871374650591817,0.010888462760972063,0.5952404097217665
4701,0.2848523663629307,0.00789932672594821,0.5957033009767119
4751,0.2849014537622137,0.009923592305707774,0.5946731731396154
4801,0.28431483852394374,0.009663966962969717,0.5942391719671485
4851,0.28435006627153026,0.009888433984587029,0.5947556214723263
4901,0.2852977940946313,0.01211169228195388,0.5955842461477365
4951,0.28544389644366724,0.009974160265089382,0.5956597907241346
5001,0.28403867668042476,0.00796058354708281,0.5964774540739799
5051,0.28486557625367004,0.008385514432740472,0.5955687893073724
5101,0.2847553758503705,0.00639980403619398,0.5952182211342125
5151,0.28378360735248315,0.006618158585335775,0.5948291655022224
5201,0.2844031528163932,0.00792571981179549,0.596312929999822
5251,0.2842627394784354,0.006950319017814691,0.5946849349005376
5301,0.28444619718917274,0.008131135655211251,0.5941829159900849
5351,0.28478355273564127,0.008602673651954561,0.5948081531066473
5401,0.2852945416315689,0.007740386120971818,0.5942523697139798
5451,0.28448121453370134,0.006960257899660274,0.5950988690032721
5501,0.2858550686171927,0.007178859609242253,0.594098478567681
5551,0.28561707493051547,0.006659021005217654,0.5940386114253394
5601,0.2845557167224604,0.006692795423563075,0.5957122516794326
5651,0.2837989933718854,0.0066561270351246545,0.5950587564696983
5701,0.28444328441470357,0.006186394628851601,0.5942671340482069
5751,0.28398651073993775,0.007868733182250953,0.5945099623127449
5801,0.2839548637289041,0.006962210988664581,0.5942674784693234
5851,0.28444368800651215,0.006666220744345763,0.5943776109494676
5901,0.2839432963158158,0.006379221571828388,0.5942349912611669
5951,0.2844291930267914,0.006757043321666784,0.5941030720879887
6001,0.28438461683882066,0.0073038086267367686,0.5946024296447864
6051,0.2839519598262999,0.007064453831015557,0.5941389163424518
6101,0.28391060555711173,0.006315095994145228,0.5946830710124077
6151,0.283772459079636,0.006011481844647285,0.5945883803194045
6201,0.28396292621770114,0.005747904447539934,0.5942669231736002
6251,0.2841723961014382,0.0060328202677449975,0.5941687436115397
6301,0.28424834206599214,0.005843295878924029,0.594451642523462
6351,0.28382700634737107,0.006108327652503489,0.5940563587581424
6401,0.2838744605091537,0.006091199949539973,0.5941866816833772
6451,0.2840586857855633,0.005566893054195138,0.5942538784322231
6501,0.2841801017872398,0.0060800350848073115,0.5943276983221407
6551,0.2838288830145109,0.005465281394604116,0.5940832540013289
6601,0.28394912344436396,0.00561448309936111,0.5940381579791248
6651,0.28376265942254714,0.005281165951375705,0.5939827143612851
6701,0.2840593938287257,0.005260386338616092,0.5943171653966213
6751,0.2838664285395487,0.005045439908240454,0.5941026134753729
6801,0.2837895896861645,0.004707237580671621,0.5941602672519714
6851,0.28378669446904037,0.004668432923323751,0.5940230845162476
6901,0.2837877613726725,0.004455577863264316,0.5941894589643835
6951,0.28384580060687487,0.004134294899133719,0.5940496924130889
7001,0.2838275545482367,0.004419936905748441,0.5940187041789223
7051,0.2840090730530078,0.00429708365859453,0.594053876458597
7101,0.2841487902458322,0.004831609882543542,0.5940050614133288
7151,0.28378587350745355,0.004367592375041002,0.593978240042693
7201,0.2838158976821996,0.0042329619185804135,0.5939768142402081
7251,0.2841137901951518,0.004024808630858669,0.5941404560472732
7301,0.28384328275116416,0.004149442682127011,0.593979533999486
7351,0.28376898856545885,0.004079834164542728,0.5940148363502822
7401,0.28391719734749427,0.003910364144200151,0.5941273434744725
7451,0.2839602249690285,0.004032315242730327,0.5940007958223065
7501,0.2838613400476572,0.0039245287278366035,0.594052559712662
7551,0.28384698577714607,0.0038825047665068356,0.593994675987543
7601,0.2838216097473132,0.003803586767858077,0.5940693920516958
7651,0.28374814003503007,0.003844419137656742,0.5939945608191286
7701,0.2837642703988515,0.003836545623040793,0.5940181260406938
7751,0.28373878736929503,0.0039052795528849785,0.5940001017304223
7801,0.28379392116239227,0.0037650848119587417,0.5941087680093147
7851,0.2838302058674973,0.0040192857634132745,0.5940268828195288
7901,0.28378727897447725,0.0037119789851682537,0.5939900557285618
7951,0.2837603423997732,0.003729809593732765,0.5940650096836526
8001,0.28390687077532206,0.0037717156011955327,0.5939768181041591
8051,0.2838511997741119,0.0037069608349472975,0.5940095120297206
8101,0.2837610453980732,0.0037069608349472975,0.593990365586319
8151,0.2837986283138497,0.0038596467708692066,0.5940106531361943
8201,0.2837727293364,0.0037700705702861034,0.5940421462827581
8251,0.2837563371882328,0.003770340241165286,0.5939819343053534
8301,0.28374706644813397,0.0037269494030971913,0.5940159442321529
8351,0.2837731136059314,0.003745298539261501,0.5940060714580224
8401,0.2837616845194661,0.003727826991816098,0.5940229932291735
8451,0.2837605909637696,0.0037601344624659597,0.5939949379536213
8501,0.2837684923988104,0.0037161619014221686,0.593991893354634
8551,0.28375930503674424,0.0036546102171638,0.5939914835827996
8601,0.28374445084356154,0.0036546102171638,0.5939843838455585
8651,0.28375547478175017,0.0036546102171638,0.5940242241696809
8701,0.2837570160724989,0.0036868933144527383,0.5939738391875868
8751,0.2837731228103474,0.0036868933144527383,0.5940016561562891
8801,0.28375140808592964,0.003701886511520973,0.593973337919045
8851,0.2837810913068326,0.0036806740097687675,0.5939828558936734
8901,0.2837560550257602,0.0036806740097687675,0.5939843083561245
8951,0.2837325650839234,0.0036959833946108613,0.5939899914450022
9001,0.2837883766889395,0.0036959833946108613,0.5939905876301969
9051,0.28373479184897665,0.0036891357036590473,0.5940322645659298
9101,0.28373645106390993,0.0036924658374700124,0.5939796490797219
9151,0.28374429563039605,0.0036924658374700124,0.5939856823152244
9201,0.2837453360083718,0.00368604194721648,0.5940056686668359
9251,0.2837358600081448,0.00368604194721648,0.5939733079608778
9301,0.28376238768742695,0.0036848350824666733,0.593994219319175
9351,0.2837641193835163,0.0036503718551081817,0.5939864613012733
9401,0.283747293672243,0.0036503718551081817,0.5939793235811013
9451,0.28374481670792595,0.003621813438105626,0.5939735157936321
9501,0.2837361274775675,0.003621813438105626,0.5939969896977508
9551,0.28373403345287734,0.003621813438105626,0.5939778201295774
9601,0.2837463630374632,0.003621813438105626,0.5939872314485259
9651,0.2837474883897649,0.003621813438105626,0.5939798917829596
9701,0.2837357944204807,0.003621813438105626,0.5939746686292103
9751,0.28374367236494247,0.003621813438105626,0.5939784112775169
9801,0.28373767783480464,0.003621813438105626,0.5939788754415022
9851,0.28373546433612157,0.003621813438105626,0.5939722925869997
9901,0.2837358999040996,0.003621813438105626,0.5939852029074204
9951,0.2837328330027846,0.003621813438105626,0.593983400705355
10001,0.2837328330027846,0.003621813438105626,0.593972276907096
10051,0.28374188218842356,0.003621813438105626,0.5939902102757075
10101,0.28373464954647765,0.003621813438105626,0.5939878697619605
10151,0.28374715356242375,0.003621813438105626,0.5939760094727133
10201,0.2837410327486348,0.003621813438105626,0.5939807391098492
10251,0.2837352628741474,0.003621813438105626,0.5939825073462461
10301,0.2837356525982662,0.003621813438105626,0.5939708708011731
10351,0.28373356283733614,0.003621813438105626,0.5939843542713701
10401,0.28373356283733614,0.003621813438105626,0.5939731529124492
10451,0.28373356283733614,0.003621813438105626,0.5939839878783046
10501,0.28373270720144256,0.003621813438105626,0.5939725428637674
10551,0.28373270720144256,0.003621813438105626,0.5939740009616901
10601,0.2837341320788149,0.003621813438105626,0.5939717579257632
10651,0.2837346962616787,0.003621813438105626,0.5939730760359668
10701,0.2837359302257707,0.003621813438105626,0.5939764585661623
10751,0.2837344947515305,0.003621813438105626,0.5939815294550459
10801,0.2837344984635316,0.003621813438105626,0.5939781126666257
10851,0.2837344984635316,0.003621813438105626,0.5939725995659015
10901,0.28373490008748997,0.003621813438105626,0.5939720380471072
10951,0.28373439718948723,0.003621813438105626,0.5939783553302715
11001,0.28373439718948723,0.003621813438105626,0.5939766925611505
11051,0.28373347865443904,0.003621813438105626,0.5939716097181991
11101,0.28373347865443904,0.003621813438105626,0.5939708090766054
11151,0.2837348830811286,0.003621813438105626,0.5939708090766054
11201,0.2837348830811286,0.003621813438105626,0.5939708090766054
11251,0.2837348830811286,0.003621813438105626,0.593972608392602
11301,0.2837348830811286,0.003621813438105626,0.5939717915094833
11351,0.2837348830811286,0.003621813438105626,0.5939721736558532
11401,0.2837348830811286,0.003621813438105626,0.5939712662165822
11451,0.2837348830811286,0.003621813438105626,0.5939712662165822
11501,0.28373362302978544,0.003621813438105626,0.593974744815803
11551,0.28373362302978544,0.003621813438105626,0.5939741158762423
11601,0.28373362302978544,0.003621813438105626,0.5939719196955958
11651,0.28373362302978544,0.003621813438105626,0.5939733063146855
11701,0.28373468920697137,0.003621813438105626,0.5939719439687796
11751,0.28373468920697137,0.003621813438105626,0.5939735987953809
11801,0.2837337395079244,0.003621813438105626,0.5939719249764503
11851,0.2837330906038943,0.003621813438105626,0.5939709291139399
11901,0.2837330906038943,0.003621813438105626,0.5939708993338273
11951,0.2837343614383281,0.003621813438105626,0.5939716332614603
12001,0.2837343614383281,0.003621813438105626,0.5939716332614603
12051,0.2837343614383281,0.003621813438105626,0.5939707918426718
12101,0.28373449251794414,0.003621813438105626,0.5939707918426718
12151,0.28373449251794414,0.003621813438105626,0.5939722614825627
12201,0.28373449251794414,0.003621813438105626,0.5939734957258157
12251,0.28373449251794414,0.003621813438105626,0.5939722023983568
12301,0.28373449251794414,0.003621813438105626,0.5939721658720177
12351,0.28373449251794414,0.003621813438105626,0.5939721658720177
12401,0.2837343802233111,0.003621813438105626,0.5939733617146993
12451,0.2837343802233111,0.003621813438105626,0.593971158038396
12501,0.2837343802233111,0.003621813438105626,0.5939708777588265
12551,0.2837343802233111,0.003621813438105626,0.5939708777588265
12601,0.28373365017883556,0.003621813438105626,0.5939708777588265
12651,0.28373365017883556,0.003621813438105626,0.5939708777588265
12701,0.28373222131786197,0.003621813438105626,0.5939708777588265
12751,0.28373222131786197,0.003621813438105626,0.5939708777588265
12801,0.28373222131786197,0.003621813438105626,0.5939708777588265
12851,0.28373222131786197,0.003621813438105626,0.5939708777588265
12901,0.28373222131786197,0.003621813438105626,0.5939708777588265
12951,0.28373222131786197,0.003621813438105626,0.5939708777588265
13001,0.2837326310695123,0.003621813438105626,0.5939708777588265
13051,0.2837326310695123,0.003621813438105626,0.59397091051847
13101,0.2837326310695123,0.003621813438105626,0.59397091051847
13151,0.2837326310695123,0.003621813438105626,0.5939713579509495
13201,0.2837326310695123,0.003621813438105626,0.5939711082337211
13251,0.2837326310695123,0.003621813438105626,0.5939711988024688
13301,0.2837326310695123,0.003621813438105626,0.5939708039143783
13351,0.2837326310695123,0.003621813438105626,0.5939708039143783
13401,0.2837326310695123,0.003621813438105626,0.5939708039143783
13451,0.2837326310695123,0.003621813438105626,0.5939708039143783
13501,0.2837326310695123,0.003621813438105626,0.5939708039143783
13551,0.2837326310695123,0.003621813438105626,0.5939708039143783
13601,0.2837326310695123,0.003621813438105626,0.5939708039143783
13651,0.2837326310695123,0.003621813438105626,0.5939708039143783
13701,0.2837326310695123,0.003621813438105626,0.5939708039143783
13751,0.2837326310695123,0.003621813438105626,0.5939708039143783
13801,0.2837326310695123,0.003621813438105626,0.5939708039143783
13851,0.2837326310695123,0.003621813438105626,0.5939708039143783
13901,0.2837326310695123,0.003621813438105626,0.5939708193896467
13951,0.2837326310695123,0.003621813438105626,0.5939708193896467
14001,0.2837326310695123,0.003621813438105626,0.5939708193896467
14051,0.2837326310695123,0.003621813438105626,0.5939708193896467
14101,0.2837326310695123,0.003621813438105626,0.5939708193896467
14151,0.2837326310695123,0.003621813438105626,0.5939708193896467
14201,0.2837326310695123,0.003621813438105626,0.5939708193896467
14251,0.2837326310695123,0.003621813438105626,0.5939708193896467
14301,0.2837326310695123,0.003621813438105626,0.593970760569444
14351,0.2837326310695123,0.003621813438105626,0.593970760569444
14401,0.2837326310695123,0.003621813438105626,0.593970760569444
14451,0.2837326310695123,0.003621813438105626,0.593970760569444
14501,0.2837326310695123,0.003621813438105626,0.593970760569444
14551,0.28373202681350584,0.003621813438105626,0.593970760569444
14601,0.28373202681350584,0.003621813438105626,0.593970760569444
14651,0.28373202681350584,0.003621813438105626,0.593970760569444
14701,0.28373202681350584,0.003621813438105626,0.593970760569444
14751,0.28373202681350584,0.003621813438105626,0.593970760569444
14801,0.28373202681350584,0.003621813438105626,0.593970760569444
14851,0.28373202681350584,0.003621813438105626,0.593970760569444
14901,0.28373202681350584,0.003621813438105626,0.593970760569444
14951,0.28373202681350584,0.003621813438105626,0.593970760569444
15001,0.28373202681350584,0.003621813438105626,0.593970760569444
15051,0.28373202681350584,0.003621813438105626,0.593970760569444
15101,0.28373202681350584,0.003621813438105626,0.593970760569444
15151,0.28373202681350584,0.0036203097214334776,0.593970760569444
15201,0.28373202681350584,0.0036203097214334776,0.593970760569444
15251,0.28373202681350584,0.0036203097214334776,0.593970760569444
15301,0.28373202681350584,0.0036203097214334776,0.593970760569444
15351,0.28373202681350584,0.0036203097214334776,0.593970760569444
15401,0.28373202681350584,0.0036203097214334776,0.593970760569444
15451,0.28373181912849765,0.0036203097214334776,0.593970760569444
15501,0.28373181912849765,0.0036203097214334776,0.593970760569444
15551,0.28373181912849765,0.0036203097214334776,0.593970760569444
15601,0.28373181912849765,0.0036203097214334776,0.593970760569444
15651,0.28373181912849765,0.0036203097214334776,0.593970760569444
15701,0.28373181912849765,0.0036203097214334776,0.593970760569444
15751,0.28373181912849765,0.0036203097214334776,0.593970760569444
15801,0.28373181912849765,0.0036203097214334776,0.593970760569444
15851,0.28373181912849765,0.0036203097214334776,0.593970760569444
15901,0.28373181912849765,0.0036203097214334776,0.593970760569444
15951,0.28373181912849765,0.0036203097214334776,0.593970760569444
16001,0.28373181912849765,0.0036203097214334776,0.593970760569444
16051,0.28373181912849765,0.0036203097214334776,0.593970760569444
16101,0.28373181912849765,0.0036203097214334776,0.593970760569444
16151,0.28373181912849765,0.0036203097214334776,0.593970760569444
16201,0.28373181912849765,0.0036203097214334776,0.593970760569444
16251,0.28373181912849765,0.0036167265716369225,0.593970760569444
16301,0.28373181912849765,0.0036167265716369225,0.593970760569444
16351,0.28373181912849765,0.0036167265716369225,0.593970760569444
16401,0.28373181912849765,0.0036167265716369225,0.593970760569444
16451,0.28373181912849765,0.0036167265716369225,0.593970760569444
16501,0.28373181912849765,0.0036167265716369225,0.593970760569444
16551,0.28373181912849765,0.0036167265716369225,0.593970760569444
16601,0.28373181912849765,0.0036167265716369225,0.593970760569444
16651,0.28373181912849765,0.0036167265716369225,0.593970760569444
16701,0.28373181912849765,0.0036167265716369225,0.593970760569444
16751,0.28373181912849765,0.0036167265716369225,0.593970760569444
16801,0.28373181912849765,0.0036167265716369225,0.593970760569444
16851,0.28373181912849765,0.0036167265716369225,0.593970760569444
16901,0.28373181912849765,0.0036167265716369225,0.593970760569444
16951,0.28373181912849765,0.0036167265716369225,0.593970760569444
17001,0.28373181912849765,0.0036167265716369225,0.593970760569444
17051,0.28373181912849765,0.0036167265716369225,0.593970760569444
17101,0.28373181912849765,0.0036167265716369225,0.593970760569444
17151,0.28373181912849765,0.0036167265716369225,0.593970760569444
17201,0.28373181912849765,0.0036167265716369225,0.593970760569444
17251,0.28373181912849765,0.0036167265716369225,0.593970760569444
17301,0.28373181912849765,0.0036167265716369225,0.593970760569444
17351,0.28373181912849765,0.0036167265716369225,0.593970760569444
17401,0.28373181912849765,0.0036167265716369225,0.593970760569444
17451,0.28373181912849765,0.0036167265716369225,0.593970760569444
17501,0.28373181912849765,0.0036167265716369225,0.593970760569444
17551,0.28373181912849765,0.0036167265716369225,0.593970760569444
17601,0.28373181912849765,0.0036167265716369225,0.593970760569444
17651,0.28373181912849765,0.0036167265716369225,0.593970760569444
17701,0.28373181912849765,0.0036167265716369225,0.593970760569444
17751,0.28373181912849765,0.0036167265716369225,0.593970760569444
17801,0.28373181912849765,0.0036167265716369225,0.593970760569444
17851,0.28373181912849765,0.0036167265716369225,0.593970760569444
17901,0.28373181912849765,0.0036167265716369225,0.593970760569444
17951,0.28373181912849765,0.0036167265716369225,0.593970760569444
18001,0.28373181912849765,0.0036167265716369225,0.593970760569444
18051,0.28373181912849765,0.0036167265716369225,0.593970760569444
18101,0.28373181912849765,0.0036167265716369225,0.593970760569444
18151,0.28373181912849765,0.0036167265716369225,0.593970760569444
18201,0.28373181912849765,0.0036167265716369225,0.593970760569444
18251,0.28373181912849765,0.0036167265716369225,0.593970760569444
18301,0.28373181912849765,0.0036167265716369225,0.593970760569444
18351,0.28373181912849765,0.0036167265716369225,0.593970760569444
18401,0.28373181912849765,0.0036167265716369225,0.593970760569444
18451,0.28373181912849765,0.0036167265716369225,0.593970760569444
18501,0.28373181912849765,0.0036167265716369225,0.593970760569444
18551,0.28373181912849765,0.0036167265716369225,0.593970760569444
18601,0.28373181912849765,0.0036167265716369225,0.593970760569444
18651,0.28373181912849765,0.0036167265716369225,0.593970760569444
18701,0.28373181912849765,0.0036167265716369225,0.593970760569444
18751,0.28373181912849765,0.0036167265716369225,0.593970760569444
18801,0.28373181912849765,0.0036167265716369225,0.593970760569444
18851,0.28373181912849765,0.0036167265716369225,0.593970760569444
18901,0.28373181912849765,0.0036167265716369225,0.593970760569444
18951,0.28373181912849765,0.0036167265716369225,0.593970760569444
19001,0.28373181912849765,0.0036167265716369225,0.593970760569444
19051,0.28373181912849765,0.0036167265716369225,0.593970760569444
19101,0.28373181912849765,0.0036167265716369225,0.593970760569444
19151,0.28373181912849765,0.0036167265716369225,0.593970760569444
19201,0.28373181912849765,0.0036167265716369225,0.593970760569444
19251,0.28373181912849765,0.0036167265716369225,0.593970760569444
19301,0.28373181912849765,0.0036167265716369225,0.593970760569444
19351,0.28373181912849765,0.0036167265716369225,0.593970760569444
19401,0.28373181912849765,0.0036167265716369225,0.593970760569444
19451,0.28373181912849765,0.0036167265716369225,0.593970760569444
19501,0.28373181912849765,0.0036167265716369225,0.593970760569444
19551,0.28373181912849765,0.0036167265716369225,0.593970760569444
19601,0.28373181912849765,0.0036167265716369225,0.593970760569444
19651,0.28373181912849765,0.0036167265716369225,0.593970760569444
19701,0.28373181912849765,0.0036167265716369225,0.593970760569444
19751,0.28373181912849765,0.0036167265716369225,0.593970760569444
19801,0.28373181912849765,0.0036167265716369225,0.593970760569444
19851,0.28373181912849765,0.0036167265716369225,0.593970760569444
19901,0.28373181912849765,0.0036167265716369225,0.5939707133045982
19951,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20001,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20051,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20101,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20151,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20201,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20251,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20301,0.28373181912849765,0.0036167265716369225,0.5939707133045982
20351,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20401,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20451,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20501,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20551,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20601,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20651,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20701,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20751,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20801,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20851,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20901,0.28373181912849765,0.0036167265716369225,0.5939707090681784
20951,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21001,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21051,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21101,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21151,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21201,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21251,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21301,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21351,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21401,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21451,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21501,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21551,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21601,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21651,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21701,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21751,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21801,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21851,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21901,0.28373181912849765,0.0036167265716369225,0.5939707090681784
21951,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22001,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22051,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22101,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22151,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22201,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22251,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22301,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22351,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22401,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22451,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22501,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22551,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22601,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22651,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22701,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22751,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22801,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22851,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22901,0.28373181912849765,0.0036167265716369225,0.5939707090681784
22951,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23001,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23051,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23101,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23151,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23201,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23251,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23301,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23351,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23401,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23451,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23501,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23551,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23601,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23651,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23701,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23751,0.28373181912849765,0.0036167265716369225,0.5939707090681784
23801,0.28373181912849765,0.0036167265716369225,0.593970641919287
23851,0.28373181912849765,0.0036167265716369225,0.593970641919287
23901,0.28373181912849765,0.0036167265716369225,0.593970641919287
23951,0.28373181912849765,0.0036167265716369225,0.593970641919287
24001,0.28373181912849765,0.0036167265716369225,0.593970641919287
24051,0.28373181912849765,0.0036167265716369225,0.593970641919287
24101,0.28373181912849765,0.0036167265716369225,0.593970641919287
24151,0.28373181912849765,0.0036167265716369225,0.593970641919287
24201,0.28373181912849765,0.0036167265716369225,0.593970641919287
24251,0.28373181912849765,0.0036167265716369225,0.593970641919287
24301,0.28373181912849765,0.0036167265716369225,0.593970641919287
24351,0.28373181912849765,0.0036167265716369225,0.593970641919287
24401,0.28373181912849765,0.0036167265716369225,0.593970641919287
24451,0.28373181912849765,0.0036167265716369225,0.593970641919287
24501,0.28373181912849765,0.0036167265716369225,0.593970641919287
24551,0.28373181912849765,0.0036167265716369225,0.593970641919287
24601,0.28373181912849765,0.0036167265716369225,0.593970641919287
24651,0.28373181912849765,0.0036167265716369225,0.593970641919287
24701,0.28373181912849765,0.0036167265716369225,0.593970641919287
24751,0.28373181912849765,0.0036167265716369225,0.593970641919287
24801,0.28373181912849765,0.0036167265716369225,0.593970641919287
24851,0.28373181912849765,0.0036167265716369225,0.593970641919287
24901,0.28373181912849765,0.0036167265716369225,0.593970641919287
24951,0.28373181912849765,0.0036167265716369225,0.593970641919287
25001,0.28373181912849765,0.0036167265716369225,0.593970641919287
25051,0.28373181912849765,0.0036167265716369225,0.593970641919287
25101,0.28373181912849765,0.0036167265716369225,0.593970641919287
25151,0.28373181912849765,0.0036167265716369225,0.593970641919287
25201,0.28373181912849765,0.0036167265716369225,0.593970641919287
25251,0.28373181912849765,0.0036167265716369225,0.593970641919287
25301,0.28373181912849765,0.0036167265716369225,0.593970641919287
25351,0.28373181912849765,0.0036167265716369225,0.593970641919287
25401,0.28373181912849765,0.0036167265716369225,0.593970641919287
25451,0.28373181912849765,0.0036167265716369225,0.593970641919287
25501,0.28373181912849765,0.0036167265716369225,0.593970641919287
25551,0.28373181912849765,0.0036167265716369225,0.593970641919287
25601,0.28373181912849765,0.0036167265716369225,0.593970641919287
25651,0.28373181912849765,0.0036167265716369225,0.593970641919287
25701,0.28373181912849765,0.0036167265716369225,0.593970641919287
25751,0.28373181912849765,0.0036167265716369225,0.593970641919287
25801,0.28373181912849765,0.0036167265716369225,0.593970641919287
25851,0.28373181912849765,0.0036167265716369225,0.593970641919287
25901,0.28373181912849765,0.0036167265716369225,0.593970641919287
25951,0.28373181912849765,0.0036167265716369225,0.593970641919287
26001,0.28373181912849765,0.0036167265716369225,0.593970641919287
26051,0.28373181912849765,0.0036167265716369225,0.593970641919287
26101,0.28373181912849765,0.0036167265716369225,0.593970641919287
26151,0.28373181912849765,0.0036167265716369225,0.593970641919287
26201,0.28373181912849765,0.0036167265716369225,0.593970641919287
26251,0.28373181912849765,0.0036167265716369225,0.593970641919287
26301,0.28373181912849765,0.0036167265716369225,0.593970641919287
26351,0.28373181912849765,0.0036167265716369225,0.593970641919287
26401,0.28373181912849765,0.0036167265716369225,0.593970641919287
26451,0.28373181912849765,0.0036167265716369225,0.593970641919287
26501,0.28373181912849765,0.0036167265716369225,0.593970641919287
26551,0.28373181912849765,0.0036167265716369225,0.593970641919287
26601,0.28373181912849765,0.0036167265716369225,0.593970641919287
26651,0.28373181912849765,0.0036167265716369225,0.593970641919287
26701,0.28373181912849765,0.0036167265716369225,0.593970641919287
26751,0.28373181912849765,0.0036167265716369225,0.593970641919287
26801,0.28373181912849765,0.0036167265716369225,0.593970641919287
26851,0.28373181912849765,0.0036167265716369225,0.593970641919287
26901,0.28373181912849765,0.0036167265716369225,0.593970641919287
26951,0.28373181912849765,0.0036167265716369225,0.593970641919287
27001,0.28373181912849765,0.0036167265716369225,0.593970641919287
27051,0.28373181912849765,0.0036167265716369225,0.593970641919287
27101,0.28373181912849765,0.0036167265716369225,0.593970641919287
27151,0.28373181912849765,0.0036167265716369225,0.593970641919287
27201,0.28373181912849765,0.0036167265716369225,0.593970641919287
27251,0.28373181912849765,0.0036167265716369225,0.593970641919287
27301,0.28373181912849765,0.0036167265716369225,0.593970641919287
27351,0.28373181912849765,0.0036167265716369225,0.593970641919287
27401,0.28373181912849765,0.0036167265716369225,0.593970641919287
27451,0.28373181912849765,0.0036167265716369225,0.593970641919287
27501,0.28373181912849765,0.0036167265716369225,0.593970641919287
27551,0.28373181912849765,0.0036167265716369225,0.593970641919287
27601,0.28373181912849765,0.0036167265716369225,0.593970641919287
27651,0.28373181912849765,0.0036167265716369225,0.593970641919287
27701,0.28373181912849765,0.0036167265716369225,0.593970641919287
27751,0.28373181912849765,0.0036167265716369225,0.593970641919287
27801,0.28373181912849765,0.0036167265716369225,0.593970641919287
27851,0.28373181912849765,0.0036167265716369225,0.593970641919287
27901,0.28373181912849765,0.0036167265716369225,0.593970641919287
27951,0.28373181912849765,0.0036167265716369225,0.593970641919287
28001,0.28373181912849765,0.0036167265716369225,0.593970641919287
28051,0.28373181912849765,0.0036167265716369225,0.593970641919287
28101,0.28373181912849765,0.0036167265716369225,0.593970641919287
28151,0.28373181912849765,0.0036167265716369225,0.593970641919287
28201,0.28373181912849765,0.0036167265716369225,0.593970641919287
28251,0.28373181912849765,0.0036167265716369225,0.593970641919287
28301,0.28373181912849765,0.0036167265716369225,0.593970641919287
28351,0.28373181912849765,0.0036167265716369225,0.593970641919287
28401,0.28373181912849765,0.0036167265716369225,0.593970641919287
28451,0.28373181912849765,0.0036167265716369225,0.593970641919287
28501,0.28373181912849765,0.0036167265716369225,0.593970641919287
28551,0.28373181912849765,0.0036167265716369225,0.593970641919287
28601,0.28373181912849765,0.0036167265716369225,0.593970641919287
28651,0.28373181912849765,0.0036167265716369225,0.593970641919287
28701,0.28373181912849765,0.0036167265716369225,0.593970641919287
28751,0.28373181912849765,0.0036167265716369225,0.593970641919287
28801,0.28373181912849765,0.0036167265716369225,0.593970641919287
28851,0.28373181912849765,0.0036167265716369225,0.593970641919287
28901,0.28373181912849765,0.0036167265716369225,0.593970641919287
28951,0.28373181912849765,0.0036167265716369225,0.593970641919287
29001,0.28373181912849765,0.0036167265716369225,0.593970641919287
29051,0.28373181912849765,0.0036167265716369225,0.593970641919287
29101,0.28373181912849765,0.0036167265716369225,0.593970641919287
29151,0.28373181912849765,0.0036167265716369225,0.593970641919287
29201,0.28373181912849765,0.0036167265716369225,0.593970641919287
29251,0.28373181912849765,0.0036167265716369225,0.593970641919287
29301,0.28373181912849765,0.0036167265716369225,0.593970641919287
29351,0.28373181912849765,0.0036167265716369225,0.593970641919287
29401,0.28373181912849765,0.0036167265716369225,0.593970641919287
29451,0.28373181912849765,0.0036167265716369225,0.593970641919287
29501,0.28373181912849765,0.0036167265716369225,0.593970641919287
29551,0.28373181912849765,0.0036167265716369225,0.593970641919287
29601,0.28373181912849765,0.0036167265716369225,0.593970641919287
29651,0.28373181912849765,0.0036167265716369225,0.593970641919287
29701,0.28373181912849765,0.0036167265716369225,0.593970641919287
29751,0.28373181912849765,0.0036167265716369225,0.593970641919287
29801,0.28373181912849765,0.0036167265716369225,0.593970641919287
29851,0.28373181912849765,0.0036167265716369225,0.593970641919287
29901,0.28373181912849765,0.0036167265716369225,0.593970641919287
29951,0.28373181912849765,0.0036167265716369225,0.593970641919287
30001,0.28373181912849765,0.0036167265716369225,0.593970641919287
30051,0.28373181912849765,0.0036167265716369225,0.593970641919287
30101,0.28373181912849765,0.0036167265716369225,0.593970641919287
30151,0.28373181912849765,0.0036167265716369225,0.593970641919287
30201,0.28373181912849765,0.0036167265716369225,0.593970641919287
30251,0.28373181912849765,0.0036167265716369225,0.593970641919287
30301,0.28373181912849765,0.0036167265716369225,0.593970641919287
30351,0.28373181912849765,0.0036167265716369225,0.593970641919287
30401,0.28373181912849765,0.0036167265716369225,0.593970641919287
30451,0.28373181912849765,0.0036167265716369225,0.593970641919287
30501,0.28373181912849765,0.0036167265716369225,0.593970641919287
30551,0.28373181912849765,0.0036167265716369225,0.593970641919287
30601,0.28373181912849765,0.0036167265716369225,0.593970641919287
30651,0.28373181912849765,0.0036167265716369225,0.593970641919287
30701,0.28373181912849765,0.0036167265716369225,0.593970641919287
30751,0.28373181912849765,0.0036167265716369225,0.593970641919287
30801,0.28373181912849765,0.0036167265716369225,0.593970641919287
30851,0.28373181912849765,0.0036167265716369225,0.593970641919287
30901,0.28373181912849765,0.0036167265716369225,0.593970641919287
30951,0.28373181912849765,0.0036167265716369225,0.593970641919287
31001,0.28373181912849765,0.0036167265716369225,0.593970641919287
31051,0.28373181912849765,0.0036167265716369225,0.593970641919287
31101,0.28373181912849765,0.0036167265716369225,0.593970641919287
31151,0.28373181912849765,0.0036167265716369225,0.593970641919287
31201,0.28373181912849765,0.0036167265716369225,0.593970641919287
31251,0.28373181912849765,0.0036167265716369225,0.593970641919287
31301,0.28373181912849765,0.0036167265716369225,0.593970641919287
31351,0.28373181912849765,0.0036167265716369225,0.593970641919287
31401,0.28373181912849765,0.0036167265716369225,0.593970641919287
31451,0.28373181912849765,0.0036167265716369225,0.593970641919287
31501,0.28373181912849765,0.0036167265716369225,0.593970641919287
31551,0.28373181912849765,0.0036167265716369225,0.593970641919287
31601,0.28373181912849765,0.0036167265716369225,0.593970641919287
31651,0.28373181912849765,0.0036167265716369225,0.593970641919287
31701,0.28373181912849765,0.0036167265716369225,0.593970641919287
31751,0.28373181912849765,0.0036167265716369225,0.593970641919287
31801,0.28373181912849765,0.0036167265716369225,0.593970641919287
31851,0.28373181912849765,0.0036167265716369225,0.593970641919287
31901,0.28373181912849765,0.0036167265716369225,0.593970641919287
31951,0.28373181912849765,0.0036167265716369225,0.593970641919287
32001,0.28373181912849765,0.0036167265716369225,0.593970641919287
32051,0.28373181912849765,0.0036167265716369225,0.593970641919287
32101,0.28373181912849765,0.0036167265716369225,0.593970641919287
32151,0.28373181912849765,0.0036167265716369225,0.593970641919287
32201,0.28373181912849765,0.0036167265716369225,0.593970641919287
32251,0.28373181912849765,0.0036167265716369225,0.593970641919287
32301,0.28373181912849765,0.0036167265716369225,0.593970641919287
32351,0.28373181912849765,0.0036167265716369225,0.593970641919287
32401,0.28373181912849765,0.0036167265716369225,0.593970641919287
32451,0.28373181912849765,0.0036167265716369225,0.593970641919287
32501,0.28373181912849765,0.0036167265716369225,0.593970641919287
32551,0.28373181912849765,0.0036167265716369225,0.593970641919287
32601,0.28373181912849765,0.0036167265716369225,0.593970641919287
32651,0.28373181912849765,0.0036167265716369225,0.593970641919287
32701,0.28373181912849765,0.0036167265716369225,0.593970641919287
32751,0.28373181912849765,0.0036167265716369225,0.593970641919287
32801,0.28373181912849765,0.0036167265716369225,0.593970641919287
32851,0.28373181912849765,0.0036167265716369225,0.593970641919287
32901,0.28373181912849765,0.0036167265716369225,0.593970641919287
32951,0.28373181912849765,0.0036167265716369225,0.593970641919287
33001,0.28373181912849765,0.0036167265716369225,0.593970641919287
33051,0.28373181912849765,0.0036167265716369225,0.593970641919287
33101,0.28373181912849765,0.0036167265716369225,0.593970641919287
33151,0.28373181912849765,0.0036167265716369225,0.593970641919287
33201,0.28373181912849765,0.0036167265716369225,0.593970641919287
33251,0.28373181912849765,0.0036167265716369225,0.593970641919287
33301,0.28373181912849765,0.0036167265716369225,0.593970641919287
33351,0.28373181912849765,0.0036167265716369225,0.593970641919287
33401,0.28373181912849765,0.0036167265716369225,0.593970641919287
33451,0.28373181912849765,0.0036167265716369225,0.593970641919287
33501,0.28373181912849765,0.0036167265716369225,0.593970641919287
33551,0.28373181912849765,0.0036167265716369225,0.593970641919287
33601,0.28373181912849765,0.0036167265716369225,0.593970641919287
33651,0.28373181912849765,0.0036167265716369225,0.593970641919287
33701,0.28373181912849765,0.0036167265716369225,0.593970641919287
33751,0.28373181912849765,0.0036167265716369225,0.593970641919287
33801,0.28373181912849765,0.0036167265716369225,0.593970641919287
33851,0.28373181912849765,0.0036167265716369225,0.593970641919287
33901,0.28373181912849765,0.0036167265716369225,0.593970641919287
33951,0.28373181912849765,0.0036167265716369225,0.593970641919287
34001,0.28373181912849765,0.0036167265716369225,0.593970641919287
34051,0.28373181912849765,0.0036167265716369225,0.593970641919287
34101,0.28373181912849765,0.0036167265716369225,0.593970641919287
34151,0.28373181912849765,0.0036167265716369225,0.593970641919287
34201,0.28373181912849765,0.0036167265716369225,0.593970641919287
34251,0.28373181912849765,0.0036167265716369225,0.593970641919287
34301,0.28373181912849765,0.0036167265716369225,0.593970641919287
34351,0.28373181912849765,0.0036167265716369225,0.593970641919287
34401,0.28373181912849765,0.0036167265716369225,0.593970641919287
34451,0.28373181912849765,0.0036167265716369225,0.593970641919287
34501,0.28373181912849765,0.0036167265716369225,0.593970641919287
34551,0.28373181912849765,0.0036167265716369225,0.593970641919287
34601,0.28373181912849765,0.0036167265716369225,0.593970641919287
34651,0.28373181912849765,0.0036167265716369225,0.593970641919287
34701,0.28373181912849765,0.0036167265716369225,0.593970641919287
34751,0.28373181912849765,0.0036167265716369225,0.593970641919287
34801,0.28373181912849765,0.0036167265716369225,0.593970641919287
34851,0.28373181912849765,0.0036167265716369225,0.593970641919287
34901,0.28373181912849765,0.0036167265716369225,0.593970641919287
34951,0.28373181912849765,0.0036167265716369225,0.593970641919287
35001,0.28373181912849765,0.0036167265716369225,0.593970641919287
35051,0.28373181912849765,0.0036167265716369225,0.593970641919287
35101,0.28373181912849765,0.0036167265716369225,0.593970641919287
35151,0.28373181912849765,0.0036167265716369225,0.593970641919287
35201,0.28373181912849765,0.0036167265716369225,0.593970641919287
35251,0.28373181912849765,0.0036167265716369225,0.593970641919287
35301,0.28373181912849765,0.0036167265716369225,0.593970641919287
35351,0.28373181912849765,0.0036167265716369225,0.593970641919287
35401,0.28373181912849765,0.0036167265716369225,0.593970641919287
35451,0.28373181912849765,0.0036167265716369225,0.593970641919287
35501,0.28373181912849765,0.0036167265716369225,0.593970641919287
35551,0.28373181912849765,0.0036167265716369225,0.593970641919287
35601,0.28373181912849765,0.0036167265716369225,0.593970641919287
35651,0.28373181912849765,0.0036167265716369225,0.593970641919287
35701,0.28373181912849765,0.0036167265716369225,0.593970641919287
35751,0.28373181912849765,0.0036167265716369225,0.593970641919287
35801,0.28373181912849765,0.0036167265716369225,0.593970641919287
35851,0.28373181912849765,0.0036167265716369225,0.593970641919287
35901,0.28373181912849765,0.0036167265716369225,0.593970641919287
35951,0.28373181912849765,0.0036167265716369225,0.593970641919287
36001,0.28373181912849765,0.0036167265716369225,0.593970641919287
36051,0.28373181912849765,0.0036167265716369225,0.593970641919287
36101,0.28373181912849765,0.0036167265716369225,0.593970641919287
36151,0.28373181912849765,0.0036167265716369225,0.593970641919287
36201,0.28373181912849765,0.0036167265716369225,0.593970641919287
36251,0.28373181912849765,0.0036167265716369225,0.593970641919287
36301,0.28373181912849765,0.0036167265716369225,0.593970641919287
36351,0.28373181912849765,0.0036167265716369225,0.593970641919287
36401,0.28373181912849765,0.0036167265716369225,0.593970641919287
36451,0.28373181912849765,0.0036167265716369225,0.593970641919287
36501,0.28373181912849765,0.0036167265716369225,0.593970641919287
36551,0.28373181912849765,0.0036167265716369225,0.593970641919287
36601,0.28373181912849765,0.0036167265716369225,0.593970641919287
36651,0.28373181912849765,0.0036167265716369225,0.593970641919287
36701,0.28373181912849765,0.0036167265716369225,0.593970641919287
36751,0.28373181912849765,0.0036167265716369225,0.593970641919287
36801,0.28373181912849765,0.0036167265716369225,0.593970641919287
36851,0.28373181912849765,0.0036167265716369225,0.593970641919287
36901,0.28373181912849765,0.0036167265716369225,0.593970641919287
36951,0.28373181912849765,0.0036167265716369225,0.593970641919287
37001,0.28373181912849765,0.0036167265716369225,0.593970641919287
37051,0.28373181912849765,0.0036167265716369225,0.593970641919287
37101,0.28373181912849765,0.0036167265716369225,0.593970641919287
37151,0.28373181912849765,0.0036167265716369225,0.593970641919287
37201,0.28373181912849765,0.0036167265716369225,0.593970641919287
37251,0.28373181912849765,0.0036167265716369225,0.593970641919287
37301,0.28373181912849765,0.0036167265716369225,0.593970641919287
37351,0.28373181912849765,0.0036167265716369225,0.593970641919287
37401,0.28373181912849765,0.0036167265716369225,0.593970641919287
37451,0.28373181912849765,0.0036167265716369225,0.593970641919287
37501,0.28373181912849765,0.0036167265716369225,0.593970641919287
37551,0.28373181912849765,0.0036167265716369225,0.593970641919287
37601,0.28373181912849765,0.0036167265716369225,0.593970641919287
37651,0.28373181912849765,0.0036167265716369225,0.593970641919287
37701,0.28373181912849765,0.0036167265716369225,0.593970641919287
37751,0.28373181912849765,0.0036167265716369225,0.593970641919287
37801,0.28373181912849765,0.0036167265716369225,0.593970641919287
37851,0.28373181912849765,0.0036167265716369225,0.593970641919287
37901,0.28373181912849765,0.0036167265716369225,0.593970641919287
37951,0.28373181912849765,0.0036167265716369225,0.593970641919287
38001,0.28373181912849765,0.0036167265716369225,0.593970641919287
38051,0.28373181912849765,0.0036167265716369225,0.593970641919287
38101,0.28373181912849765,0.0036167265716369225,0.593970641919287
38151,0.28373181912849765,0.0036167265716369225,0.593970641919287
38201,0.28373181912849765,0.0036167265716369225,0.593970641919287
38251,0.28373181912849765,0.0036167265716369225,0.593970641919287
38301,0.28373181912849765,0.0036167265716369225,0.593970641919287
38351,0.28373181912849765,0.0036167265716369225,0.593970641919287
38401,0.28373181912849765,0.0036167265716369225,0.593970641919287
38451,0.28373181912849765,0.0036167265716369225,0.593970641919287
38501,0.28373181912849765,0.0036167265716369225,0.593970641919287
38551,0.28373181912849765,0.0036167265716369225,0.593970641919287
38601,0.28373181912849765,0.0036167265716369225,0.593970641919287
38651,0.28373181912849765,0.0036167265716369225,0.593970641919287
38701,0.28373181912849765,0.0036167265716369225,0.593970641919287
38751,0.28373181912849765,0.0036167265716369225,0.593970641919287
38801,0.28373181912849765,0.0036167265716369225,0.593970641919287
38851,0.28373181912849765,0.0036167265716369225,0.593970641919287
38901,0.28373181912849765,0.0036167265716369225,0.593970641919287
38951,0.28373181912849765,0.0036167265716369225,0.593970641919287
39001,0.28373181912849765,0.0036167265716369225,0.593970641919287
39051,0.28373181912849765,0.0036167265716369225,0.593970641919287
39101,0.28373181912849765,0.0036167265716369225,0.593970641919287
39151,0.28373181912849765,0.0036167265716369225,0.593970641919287
39201,0.28373181912849765,0.0036167265716369225,0.593970641919287
39251,0.28373181912849765,0.0036167265716369225,0.593970641919287
39301,0.28373181912849765,0.0036167265716369225,0.593970641919287
39351,0.28373181912849765,0.0036167265716369225,0.593970641919287
39401,0.28373181912849765,0.0036167265716369225,0.593970641919287
39451,0.28373181912849765,0.0036167265716369225,0.593970641919287
39501,0.28373181912849765,0.0036167265716369225,0.593970641919287
39551,0.28373181912849765,0.0036167265716369225,0.593970641919287
39601,0.28373181912849765,0.0036167265716369225,0.593970641919287
39651,0.28373181912849765,0.0036167265716369225,0.593970641919287
39701,0.28373181912849765,0.0036167265716369225,0.593970641919287
39751,0.28373181912849765,0.0036167265716369225,0.593970641919287
39801,0.28373181912849765,0.0036167265716369225,0.593970641919287
39851,0.28373181912849765,0.0036167265716369225,0.593970641919287
39901,0.28373181912849765,0.0036167265716369225,0.593970641919287
39951,0.28373181912849765,0.0036167265716369225,0.593970641919287
40001,0.28373181912849765,0.0036167265716369225,0.593970641919287
40051,0.28373181912849765,0.0036167265716369225,0.593970641919287
40101,0.28373181912849765,0.0036167265716369225,0.593970641919287
40151,0.28373181912849765,0.0036167265716369225,0.593970641919287
40201,0.28373181912849765,0.0036167265716369225,0.593970641919287
40251,0.28373181912849765,0.0036167265716369225,0.593970641919287
40301,0.28373181912849765,0.0036167265716369225,0.593970641919287
40351,0.28373181912849765,0.0036167265716369225,0.593970641919287
40401,0.28373181912849765,0.0036167265716369225,0.593970641919287
40451,0.28373181912849765,0.0036167265716369225,0.593970641919287
40501,0.28373181912849765,0.0036167265716369225,0.593970641919287
40551,0.28373181912849765,0.0036167265716369225,0.593970641919287
40601,0.28373181912849765,0.0036167265716369225,0.593970641919287
40651,0.28373181912849765,0.0036167265716369225,0.593970641919287
40701,0.28373181912849765,0.0036167265716369225,0.593970641919287
40751,0.28373181912849765,0.0036167265716369225,0.593970641919287
40801,0.28373181912849765,0.0036167265716369225,0.593970641919287
40851,0.28373181912849765,0.0036167265716369225,0.593970641919287
40901,0.28373181912849765,0.0036167265716369225,0.593970641919287
40951,0.28373181912849765,0.0036167265716369225,0.593970641919287
41001,0.28373181912849765,0.0036167265716369225,0.593970641919287
41051,0.28373181912849765,0.0036167265716369225,0.593970641919287
41101,0.28373181912849765,0.0036167265716369225,0.593970641919287
41151,0.28373181912849765,0.0036167265716369225,0.593970641919287
41201,0.28373181912849765,0.0036167265716369225,0.593970641919287
41251,0.28373181912849765,0.0036167265716369225,0.593970641919287
41301,0.28373181912849765,0.0036167265716369225,0.593970641919287
41351,0.28373181912849765,0.0036167265716369225,0.593970641919287
41401,0.28373181912849765,0.0036167265716369225,0.593970641919287
41451,0.28373181912849765,0.0036167265716369225,0.593970641919287
41501,0.28373181912849765,0.0036167265716369225,0.593970641919287
41551,0.28373181912849765,0.0036167265716369225,0.593970641919287
41601,0.28373181912849765,0.0036167265716369225,0.593970641919287
41651,0.28373181912849765,0.0036167265716369225,0.593970641919287
41701,0.28373181912849765,0.0036167265716369225,0.593970641919287
41751,0.28373181912849765,0.0036167265716369225,0.593970641919287
41801,0.28373181912849765,0.0036167265716369225,0.593970641919287
41851,0.28373181912849765,0.0036167265716369225,0.593970641919287
41901,0.28373181912849765,0.0036167265716369225,0.593970641919287
41951,0.28373181912849765,0.0036167265716369225,0.593970641919287
42001,0.28373181912849765,0.0036167265716369225,0.593970641919287
42051,0.28373181912849765,0.0036167265716369225,0.593970641919287
42101,0.28373181912849765,0.0036167265716369225,0.593970641919287
42151,0.28373181912849765,0.0036167265716369225,0.593970641919287
42201,0.28373181912849765,0.0036167265716369225,0.593970641919287
42251,0.28373181912849765,0.0036167265716369225,0.593970641919287
42301,0.28373181912849765,0.0036167265716369225,0.593970641919287
42351,0.28373181912849765,0.0036167265716369225,0.593970641919287
42401,0.28373181912849765,0.0036167265716369225,0.593970641919287
42451,0.28373181912849765,0.0036167265716369225,0.593970641919287
42501,0.28373181912849765,0.0036167265716369225,0.593970641919287
42551,0.28373181912849765,0.0036167265716369225,0.593970641919287
42601,0.28373181912849765,0.0036167265716369225,0.593970641919287
42651,0.28373181912849765,0.0036167265716369225,0.593970641919287
42701,0.28373181912849765,0.0036167265716369225,0.593970641919287
42751,0.28373181912849765,0.0036167265716369225,0.593970641919287
42801,0.28373181912849765,0.0036167265716369225,0.593970641919287
42851,0.28373181912849765,0.0036167265716369225,0.593970641919287
42901,0.28373181912849765,0.0036167265716369225,0.593970641919287
42951,0.28373181912849765,0.0036167265716369225,0.593970641919287
43001,0.28373181912849765,0.0036167265716369225,0.593970641919287
43051,0.28373181912849765,0.0036167265716369225,0.593970641919287
43101,0.28373181912849765,0.0036167265716369225,0.593970641919287
43151,0.28373181912849765,0.0036167265716369225,0.593970641919287
43201,0.28373181912849765,0.0036167265716369225,0.593970641919287
43251,0.28373181912849765,0.0036167265716369225,0.593970641919287
43301,0.28373181912849765,0.0036167265716369225,0.593970641919287
43351,0.28373181912849765,0.0036167265716369225,0.593970641919287
43401,0.28373181912849765,0.0036167265716369225,0.593970641919287
43451,0.28373181912849765,0.0036167265716369225,0.593970641919287
43501,0.28373181912849765,0.0036167265716369225,0.593970641919287
43551,0.28373181912849765,0.0036167265716369225,0.593970641919287
43601,0.28373181912849765,0.0036167265716369225,0.593970641919287
43651,0.28373181912849765,0.0036167265716369225,0.593970641919287
43701,0.28373181912849765,0.0036167265716369225,0.593970641919287
43751,0.28373181912849765,0.0036167265716369225,0.593970641919287
43801,0.28373181912849765,0.0036167265716369225,0.593970641919287
43851,0.28373181912849765,0.0036167265716369225,0.593970641919287
43901,0.28373181912849765,0.0036167265716369225,0.593970641919287
43951,0.28373181912849765,0.0036167265716369225,0.593970641919287
44001,0.28373181912849765,0.0036167265716369225,0.593970641919287
44051,0.28373181912849765,0.0036167265716369225,0.593970641919287
44101,0.28373181912849765,0.0036167265716369225,0.593970641919287
44151,0.28373181912849765,0.0036167265716369225,0.593970641919287
44201,0.28373181912849765,0.0036167265716369225,0.593970641919287
44251,0.28373181912849765,0.0036167265716369225,0.593970641919287
44301,0.28373181912849765,0.0036167265716369225,0.593970641919287
44351,0.28373181912849765,0.0036167265716369225,0.593970641919287
44401,0.28373181912849765,0.0036167265716369225,0.593970641919287
44451,0.28373181912849765,0.0036167265716369225,0.593970641919287
44501,0.28373181912849765,0.0036167265716369225,0.593970641919287
44551,0.28373181912849765,0.0036167265716369225,0.593970641919287
44601,0.28373181912849765,0.0036167265716369225,0.593970641919287
44651,0.28373181912849765,0.0036167265716369225,0.593970641919287
44701,0.28373181912849765,0.0036167265716369225,0.593970641919287
44751,0.28373181912849765,0.0036167265716369225,0.593970641919287
44801,0.28373181912849765,0.0036167265716369225,0.593970641919287
44851,0.28373181912849765,0.0036167265716369225,0.593970641919287
44901,0.28373181912849765,0.0036167265716369225,0.593970641919287
44951,0.28373181912849765,0.0036167265716369225,0.593970641919287
45001,0.28373181912849765,0.0036167265716369225,0.593970641919287
45051,0.28373181912849765,0.0036167265716369225,0.593970641919287
45101,0.28373181912849765,0.0036167265716369225,0.593970641919287
45151,0.28373181912849765,0.0036167265716369225,0.593970641919287
45201,0.28373181912849765,0.0036167265716369225,0.593970641919287
45251,0.28373181912849765,0.0036167265716369225,0.593970641919287
45301,0.28373181912849765,0.0036167265716369225,0.593970641919287
45351,0.28373181912849765,0.0036167265716369225,0.593970641919287
45401,0.28373181912849765,0.0036167265716369225,0.593970641919287
45451,0.28373181912849765,0.0036167265716369225,0.593970641919287
45501,0.28373181912849765,0.0036167265716369225,0.593970641919287
45551,0.28373181912849765,0.0036167265716369225,0.593970641919287
45601,0.28373181912849765,0.0036167265716369225,0.593970641919287
45651,0.28373181912849765,0.0036167265716369225,0.593970641919287
45701,0.28373181912849765,0.0036167265716369225,0.593970641919287
45751,0.28373181912849765,0.0036167265716369225,0.593970641919287
45801,0.28373181912849765,0.0036167265716369225,0.593970641919287
45851,0.28373181912849765,0.0036167265716369225,0.593970641919287
45901,0.28373181912849765,0.0036167265716369225,0.593970641919287
45951,0.28373181912849765,0.0036167265716369225,0.593970641919287
46001,0.28373181912849765,0.0036167265716369225,0.593970641919287
46051,0.28373181912849765,0.0036167265716369225,0.593970641919287
46101,0.28373181912849765,0.0036167265716369225,0.593970641919287
46151,0.28373181912849765,0.0036167265716369225,0.593970641919287
46201,0.28373181912849765,0.0036167265716369225,0.593970641919287
46251,0.28373181912849765,0.0036167265716369225,0.593970641919287
46301,0.28373181912849765,0.0036167265716369225,0.593970641919287
46351,0.28373181912849765,0.0036167265716369225,0.593970641919287
46401,0.28373181912849765,0.0036167265716369225,0.593970641919287
46451,0.28373181912849765,0.0036167265716369225,0.593970641919287
46501,0.28373181912849765,0.0036167265716369225,0.593970641919287
46551,0.28373181912849765,0.0036167265716369225,0.593970641919287
46601,0.28373181912849765,0.0036167265716369225,0.593970641919287
46651,0.28373181912849765,0.0036167265716369225,0.593970641919287
46701,0.28373181912849765,0.0036167265716369225,0.593970641919287
46751,0.28373181912849765,0.0036167265716369225,0.593970641919287
46801,0.28373181912849765,0.0036167265716369225,0.593970641919287
46851,0.28373181912849765,0.0036167265716369225,0.593970641919287
46901,0.28373181912849765,0.0036167265716369225,0.593970641919287
46951,0.28373181912849765,0.0036167265716369225,0.593970641919287
47001,0.28373181912849765,0.0036167265716369225,0.593970641919287
47051,0.28373181912849765,0.0036167265716369225,0.593970641919287
47101,0.28373181912849765,0.0036167265716369225,0.593970641919287
47151,0.28373181912849765,0.0036167265716369225,0.593970641919287
47201,0.28373181912849765,0.0036167265716369225,0.593970641919287
47251,0.28373181912849765,0.0036167265716369225,0.593970641919287
47301,0.28373181912849765,0.0036167265716369225,0.593970641919287
47351,0.28373181912849765,0.0036167265716369225,0.593970641919287
47401,0.28373181912849765,0.0036167265716369225,0.593970641919287
47451,0.28373181912849765,0.0036167265716369225,0.593970641919287
47501,0.28373181912849765,0.0036167265716369225,0.593970641919287
47551,0.28373181912849765,0.0036167265716369225,0.593970641919287
47601,0.28373181912849765,0.0036167265716369225,0.593970641919287
47651,0.28373181912849765,0.0036167265716369225,0.593970641919287
47701,0.28373181912849765,0.0036167265716369225,0.593970641919287
47751,0.28373181912849765,0.0036167265716369225,0.593970641919287
47801,0.28373181912849765,0.0036167265716369225,0.593970641919287
47851,0.28373181912849765,0.0036167265716369225,0.593970641919287
47901,0.28373181912849765,0.0036167265716369225,0.593970641919287
47951,0.28373181912849765,0.0036167265716369225,0.593970641919287
48001,0.28373181912849765,0.0036167265716369225,0.593970641919287
48051,0.28373181912849765,0.0036167265716369225,0.593970641919287
48101,0.28373181912849765,0.0036167265716369225,0.593970641919287
48151,0.28373181912849765,0.0036167265716369225,0.593970641919287
48201,0.28373181912849765,0.0036167265716369225,0.593970641919287
48251,0.28373181912849765,0.0036167265716369225,0.593970641919287
48301,0.28373181912849765,0.0036167265716369225,0.593970641919287
48351,0.28373181912849765,0.0036167265716369225,0.593970641919287
48401,0.28373181912849765,0.0036167265716369225,0.593970641919287
48451,0.28373181912849765,0.0036167265716369225,0.593970641919287
48501,0.28373181912849765,0.0036167265716369225,0.593970641919287
48551,0.28373181912849765,0.0036167265716369225,0.593970641919287
48601,0.28373181912849765,0.0036167265716369225,0.593970641919287
48651,0.28373181912849765,0.0036167265716369225,0.593970641919287
48701,0.28373181912849765,0.0036167265716369225,0.593970641919287
48751,0.28373181912849765,0.0036167265716369225,0.593970641919287
48801,0.28373181912849765,0.0036167265716369225,0.593970641919287
48851,0.28373181912849765,0.0036167265716369225,0.593970641919287
48901,0.28373181912849765,0.0036167265716369225,0.593970641919287
48951,0.28373181912849765,0.0036167265716369225,0.593970641919287
49001,0.28373181912849765,0.0036167265716369225,0.593970641919287
49051,0.28373181912849765,0.0036167265716369225,0.593970641919287
49101,0.28373181912849765,0.0036167265716369225,0.593970641919287
49151,0.28373181912849765,0.0036167265716369225,0.593970641919287
49201,0.28373181912849765,0.0036167265716369225,0.593970641919287
49251,0.28373181912849765,0.0036167265716369225,0.593970641919287
49301,0.28373181912849765,0.0036167265716369225,0.593970641919287
49351,0.28373181912849765,0.0036167265716369225,0.593970641919287
49401,0.28373181912849765,0.0036167265716369225,0.593970641919287
49451,0.28373181912849765,0.0036167265716369225,0.593970641919287
49501,0.28373181912849765,0.0036167265716369225,0.593970641919287
49551,0.28373181912849765,0.0036167265716369225,0.593970641919287
49601,0.28373181912849765,0.0036167265716369225,0.593970641919287
49651,0.28373181912849765,0.0036167265716369225,0.593970641919287
49701,0.28373181912849765,0.0036167265716369225,0.593970641919287
49751,0.28373181912849765,0.0036167265716369225,0.593970641919287
49801,0.28373181912849765,0.0036167265716369225,0.593970641919287
49851,0.28373181912849765,0.0036167265716369225,0.593970641919287
49901,0.28373181912849765,0.0036167265716369225,0.593970641919287
49951,0.28373181912849765,0.0036167265716369225,0.593970641919287
50001,0.28373181912849765,0.0036167265716369225,0.593970641919287


==> QCNCImages/data_grad_based.csv <==
steps,adam_4q,adam_8q,l-bfgs-b_4q,l-bfgs-b_8q
1,0.687328399930096,0.6923031680049042,0.6876929151404805,0.6915711467230133
2,0.687328399930096,0.6923031680049042,0.23099105888492677,0.38757097163795295
3,0.6677622638312629,0.6730549103354824,0.14388522856692648,0.3845467005590778
4,0.6424790699251882,0.6386358163630981,0.13093849744782987,0.13378758615677663
5,0.6114537093494968,0.5778489888676646,0.07572586266017249,0.07798466242684834
6,0.5749634269143559,0.48654000127241226,0.06838068007080991,0.07384941772340359
7,0.532458966069701,0.3689538468123331,0.06793370493569544,0.0732631061230803
8,0.4838371156092401,0.24384167553062197,0.06789947774697794,0.07312256087042839
9,0.4298988967204639,0.14246248746712542,0.06717788942135916,0.07310277558973245
10,0.37243308712481693,0.0951094034004735,0.06644310171018494,0.0730883478047559
11,0.3141296063774556,0.1043735426665717,0.0652762022164233,0.07242862298335274
12,0.25827687156963636,0.13959322918438252,0.06250125447871546,0.07235667931304696
13,0.20817093943095594,0.16884160917951152,0.05500021276675761,0.07210145495643072
14,0.16633725822773024,0.17900773187895103,0.035648895586583046,0.07121945711821431
15,0.13399860262984248,0.170007814557064,0.011290847172224647,0.06979666596522421
16,0.11122765000036763,0.14685967920761117,0.009663426621645514,0.06540172814015176
17,0.0972242439053245,0.11653298535202455,0.008544400238313498,0.0375673985040341
18,0.09046240676281775,0.08665410228475705,0.008219539258899927,0.02377906632587401
19,0.08896863252244241,0.06388530690190566,0.00801626450337704,0.022665705098362653
20,0.09062041273275652,0.05181627554059422,0.007290140305095358,0.01641039521683791
21,0.09345399151924574,0.049781296852490595,0.006788669026938187,0.015730770820507167
22,0.09586808916572448,0.053902477610928826,0.006313786613344799,0.015442513514506123
23,0.09669465198730517,0.05953143507725659,0.005353864022292665,0.01505846098142517
24,0.09522272316323738,0.06317919082611355,0.0034238914708912536,0.013806772094585473
25,0.09119439722571544,0.06319982240258384,0.0022612948003573104,0.01323564302898957
26,0.08475923627796987,0.059599508335029236,0.0020726294901887553,0.012270564061475276
27,0.0763870144490359,0.05346770164983915,0.0018540491052598878,0.01168283221338793
28,0.0667635803134125,0.04633671941884612,0.0017146169219296207,0.01139655642687993
29,0.05668867728494112,0.039630745324761185,0.0015094553289486056,0.010956840351195542
30,0.0469782148603924,0.03428881135814009,0.0012808463135273616,0.010526985047698645
31,0.03836933722078738,0.03064013659125119,0.0010248909261195358,0.009978473967905759
32,0.03143099655754693,0.028528869154930716,0.000801940212390342,0.009242793585667056
33,0.026488703824631407,0.027547337655148784,0.0007004752738485362,0.008780622477652725
34,0.023578000593847015,0.027223583717107196,0.0006475282304540237,0.008462718144412143
35,0.022445589720661394,0.02711011283214116,0.0006241964264864341,0.007858637859274849
36,0.022613051118965125,0.02683032451534173,0.0005901295113005245,0.007613124454632092
37,0.02349625463179721,0.026141309080763547,0.0005603477620896943,0.007295518194730544
38,0.024541474342695956,0.02498674549623557,0.0005480572951826511,0.006620868857735089
39,0.025327615047825047,0.023490467735662865,0.0005353514532012993,0.006311769792221115
40,0.025607630429955647,0.021892229389214774,0.0005202317840041832,0.005668671668906694
41,0.025296595050872027,0.02045577414739283,0.0005003240508169521,0.004899299368643511
42,0.024431308693165035,0.01937353726182109,0.0004506834395811724,0.004253404981592065
43,0.023124207867671703,0.018693604554606287,0.00039143393501205666,0.0040275674598882465
44,0.021524435963831308,0.01830719037541384,0.0003592835816867175,0.0038551599038890343
45,0.01979012881636848,0.0180184168353247,0.00030346745566268643,0.003607863129177228
46,0.018070743492021306,0.01765778732071676,0.00029248076311515756,0.003542996177961326
47,0.016496021892833758,0.017160346655094597,0.0002749903281780016,0.0034874234490415114
48,0.015168079215587153,0.016562729669808943,0.00027245431023040223,0.003424822507479433
49,0.014154505119573727,0.015939871905501304,0.00026640817755590367,0.003320671170667337
50,0.013482469404582672,0.015338446717524941,0.0002650637178557791,0.0031810707169743595
51,0.013135629826569878,0.014756208707559167,0.0002625906593500591,0.003051246027927214
52,0.013056362894068932,0.014173457364002533,0.00026170052970213016,0.0030048839789979217
53,0.013155168534103577,0.013594841629676106,0.0002600972671401874,0.0029746826337124967
54,0.013327099962325796,0.013059294019822969,0.0002569852349361161,0.002944234170580792
55,0.013472256578114525,0.012615831287757773,0.0002507362548023369,0.0028987238089259676
56,0.013515018612542517,0.012288899677519997,0.0002488841015859261,0.002886032221689188
57,0.013416426262765398,0.01205621665787519,0.0002453513861918359,0.0028734958434841556
58,0.013176492773831913,0.011853273451876915,0.00024348502323000472,0.0028631632172975733
59,0.012826975885070216,0.011605248909138164,0.00024223602038994185,0.002851803992558039
60,0.012418099573774117,0.011268021172677967,0.0002412354847077852,0.002838621577616226
61,0.012003752097038724,0.010853086980272658,0.00024040779775219275,0.0028331990874801965
62,0.011629013126586077,0.010421734251646827,0.00023983959025302478,0.0028263902953869803
63,0.011322330367117888,0.010050543228946662,0.00023935782874555096,0.0028235885748403803
64,0.011093003161052164,0.009786709737535506,0.0002382201260333085,0.0028189114082605923
65,0.0109332543428847,0.009620198092815259,0.00023591116876379905,0.002810547285542146
66,0.010823295102384126,0.00949096914738953,0.0002340449494690909,0.0027978888643132695
67,0.01073751475952053,0.009325986085260154,0.00023204150130389965,0.0027819319863783155
68,0.010650232978152312,0.009080628243247183,0.00023064425605527877,0.002757901680977122
69,0.010540120794591778,0.008758932585321635,0.00022974589145591902,0.0027528387187400324
70,0.010393068190283822,0.008404305545825764,0.00022899732791756917,0.002742454840196592
71,0.010203640470945973,0.00807165665067586,0.00022840779321251024,0.00273895736876798
72,0.009975265963674474,0.007799926757424207,0.00022801919944135502,0.0027331022219277555
73,0.009719141037655307,0.007598063652257284,0.00022773873596570603,0.0027255210189809998
74,0.009451809674935033,0.007446336746013709,0.00022689702826501857,0.0027192916909633
75,0.009191613249471028,0.007308464774664405,0.00022537626688687177,0.0027016284363213373
76,0.008954619909121712,0.007149051856470296,0.00022279069665545517,0.0026875601971332683
77,0.008750991097112176,0.0069501788241902365,0.00021801078631535943,0.0026684024348107545
78,0.008582796347023715,0.0067195195693829455,0.00020651297822478877,0.0026429527201774225
79,0.00844395813940213,0.006484375422537578,0.00019182251749012662,0.002629151361024003
80,0.008322388717035861,0.0062740918308394,0.00017597711015631692,0.0026065184329055547
81,0.008203696774591918,0.0061021369924665995,0.0001710345093652103,0.002594880408424326
82,0.008075351731920002,0.005960045437405586,0.0001634652851065703,0.0025857492248769244
83,0.007930074149090138,0.005826370426325939,0.00015050995961246485,0.0025751334568480124
84,0.007767500379215484,0.005682206768537113,0.00014282638382488526,0.002548475061817675
85,0.0075937311864274475,0.005521085477203678,0.00014099440257421623,0.0025381349305062416
86,0.007419022578457682,0.005348002190592343,0.0001389739682772735,0.002524044080491038
87,0.00725441648400035,0.005172265298205731,0.00013750557322123155,0.0025100637206140627
88,0.007108393154467849,0.005001959537306281,0.0001348244589017796,0.0025014865967950915
89,0.006984581441278446,0.004842603318821139,0.00013040047890113405,0.002489382471239209
90,0.006881194748777089,0.0046967325620858764,0.00012761267915156575,0.0024766594533092994
91,0.006792269945061888,0.004562197922954285,0.00012561463625769325,0.002461766740839237
92,0.006710162380240001,0.004432185758730037,0.00012042652915465919,0.002443877448457493
93,0.006628321931709787,0.004300143465771384,0.00011381837525980686,0.0024343806394847424
94,0.0065433208281889515,0.00416622936311278,0.00011020315720153349,0.0024130714247484583
95,0.0064554548955221515,0.004037967613227288,0.00010490407537471657,0.0023994337568787427
96,0.0063678466785630616,0.003923496992755521,9.824329697451516e-05,0.002386226738344358
97,0.006284576861833513,0.003824628103749844,9.661169462829198e-05,0.002373519057477687
98,0.006208706851024029,0.003737089532405379,9.535182894565032e-05,0.0023626874497540092
99,0.006141004973024887,0.003656320610361061,9.404473629594985e-05,0.002353636578501566
100,0.006079800535475666,0.0035811188360517668,9.273755307337786e-05,0.0023456353619552383
101,0.006021856159737573,0.0035121560183546813,9.168480021865065e-05,0.002335732528164656
102,0.0059637156991223204,0.003449627712359968,9.148835227842521e-05,0.0023059089284462736
103,0.0059028413862812,0.0033934090028513095,9.13150618746621e-05,0.0022830506005362375
104,0.005838043752790749,0.0033436880207738376,9.116884185629478e-05,0.002249786142877688
105,0.0057691134871941645,0.0032999840407645937,9.086613272238581e-05,0.0022149076314848092
106,0.005695969618432303,0.0032605167162230494,9.043700888307387e-05,0.0021916564543459907
107,0.0056178398707212515,0.003223654912716348,9.01290702594185e-05,0.0021798267326515294
108,0.005532898296312434,0.003189131875017682,8.982502905744035e-05,0.0021595865066893318
109,0.005438473981498726,0.003156890109539838,8.950299840393839e-05,0.002129201505913855
110,0.005331606831935919,0.0031257476517455012,8.927391679999178e-05,0.0020925871352237843
111,0.005209566679545967,0.00309439193993049,8.912549610835135e-05,0.0020835325753653057
112,0.005070056871608409,0.0030628740347718865,8.89605741683252e-05,0.0020762238802471693
113,0.004911105956770726,0.003031908181591718,8.87208289941867e-05,0.0020544869742075813
114,0.004730912642124595,0.0030013161423275182,8.863719321671381e-05,0.002026386581123232
115,0.004527974677856867,0.002970230475715671,8.859214048768981e-05,0.0020122531554010573
116,0.004301659335471013,0.002938254449278011,8.857007427690196e-05,0.001991721061997239
117,0.004053071122074081,0.0029054870398902057,8.855456664116565e-05,0.0019605448191275356
118,0.0037858299455158445,0.002872020837817995,8.854237790466507e-05,0.0019251403992385028
119,0.003506340586413034,0.0028383072043416256,8.853351810841328e-05,0.001880648538053949
120,0.003223332354420485,0.002805466762939856,8.852577484937184e-05,0.001866864828987824
121,0.002946757859941713,0.002774469114015162,8.851723022914096e-05,0.0018451357471957757
122,0.0026863850494514047,0.002745425694684698,8.850687364088926e-05,0.0018330950752547186
123,0.0024504756774772064,0.00271808560842392,8.849325188507967e-05,0.0018146954831945819
124,0.0022448229671607352,0.002692400389370408,8.844612783184065e-05,0.0017861751244318204
125,0.0020722383870631906,0.0026683006409332468,8.841174241209148e-05,0.0017489151455140819
126,0.0019324606426787323,0.002645588780741754,8.832741242749843e-05,0.0016966927012183708
127,0.001822445261404863,0.0026242522699360202,8.824867979867273e-05,0.0016688688160111324
128,0.0017370101939866026,0.0026043062852435708,8.817651056681574e-05,0.0016448977118408456
129,0.001669774474995984,0.00258536135722283,8.813811454169566e-05,0.0016166876548641491
130,0.001614227737717522,0.0025668959559744737,8.809021459775133e-05,0.0015991556260314538
131,0.0015646897135684873,0.0025488005081041724,8.80648831592545e-05,0.0015799022066243366
132,0.001516943555856818,0.002531254626976412,8.805324883638113e-05,0.001560704753711483
133,0.001468457002465836,0.0025143615276097776,8.804682273210861e-05,0.001542635756071247
134,0.0014182608462766685,0.00249815636871914,8.804120841108588e-05,0.0015219572717975478
135,0.001366641307763954,0.0024826238563984047,8.801994956731849e-05,0.0015037492092394302
136,0.0013147858336524263,0.0024675966016447773,8.799160642974739e-05,0.001495695930146842
137,0.0012644404474748323,0.0024529251478627168,8.792793250798122e-05,0.0014779575483003292
138,0.0012175668325496434,0.0024386669672888583,8.789829481135934e-05,0.00145764833196658
139,0.0011759801046502935,0.002424887103336853,8.783582963971129e-05,0.0014351641660268412
140,0.0011409960624858171,0.002411480473582306,8.777456566939435e-05,0.0014169633284341907
141,0.001113167214929571,0.0023983181110522845,8.771279127543763e-05,0.001406737195788003
142,0.001092189627194119,0.002385325726421874,8.765155254514831e-05,0.0013944556970641468
143,0.0010770084338561513,0.0023724030238410822,8.757686636675613e-05,0.0013774380790359643
144,0.0010660736729477757,0.002359462317096622,8.747053131295411e-05,0.0013554366621010517
145,0.0010576483815988014,0.002346458358455681,8.741521551216636e-05,0.0013023741196752136
146,0.0010500737721418306,0.002333271101335033,8.732609856064672e-05,0.0012774770807877675
147,0.0010419412978912611,0.0023196944028551275,8.718251002633583e-05,0.0012592074966595397
148,0.00103217474736326,0.002305543188904229,8.69792790127691e-05,0.001246314339289005
149,0.0010200560498457923,0.0022906493214157222,8.651690686172961e-05,0.0012356947116257157
150,0.001005226441753074,0.0022748348141139758,8.549503044735291e-05,0.00122001775734106
151,0.0009876727827098342,0.0022579618965040994,8.464691554334759e-05,0.0012043060396377198
152,0.0009676892999823136,0.0022399085049525074,8.277035284368864e-05,0.0011786859794780929
153,0.0009458031318577182,0.002220506524961747,7.739090306706589e-05,0.001154125216796558
154,0.0009226672964822058,0.002199586784519385,7.575658105766472e-05,0.0011383018634532095
155,0.0008989440488813996,0.0021770200329456653,6.611064623442895e-05,0.001120019423704321
156,0.0008752101654629924,0.0021526863349889533,5.602271377724095e-05,0.001106077900130582
157,0.0008519072463545955,0.002126481621152947,5.2526541578526984e-05,0.0010837751004384361
158,0.000829340086090096,0.002098340500513685,4.888107332179668e-05,0.001054987103666798
159,0.0008077067341648576,0.0020682314871879916,4.469682676688238e-05,0.0010435716876468913
160,0.0007871354844816221,0.0020362002002836314,4.282863715046058e-05,0.0010262299346479073
161,0.0007677092491902985,0.002002426382315984,3.940455696393731e-05,0.001015660544867405
162,0.0007494710485895033,0.0019672126799712983,3.538969096878163e-05,0.0010028029093027923
163,0.0007324168660202855,0.0019309624524066885,3.3692533866306294e-05,0.0009800788743389017
164,0.0007164876123867621,0.0018941679571205013,3.223691706674041e-05,0.000966406579563835
165,0.0007015696624547967,0.001857356254578049,2.9654694516660895e-05,0.000943152169168727
166,0.0006875069960754262,0.001821023485896813,2.661077005353433e-05,0.0009338274403336976
167,0.0006741220043894474,0.0017855850113227853,2.2789027400089686e-05,0.0009223350341640094
168,0.0006612391702645849,0.0017513220968351992,2.013903572773527e-05,0.0009091456991024548
169,0.0006487061026278305,0.0017183636472994303,1.8288774231349725e-05,0.0009041766585454547
170,0.0006364082770633076,0.0016867202891266999,1.7130763241024005e-05,0.0008977529115090296
171,0.0006242758502159568,0.0016563218854601567,1.4442591250144528e-05,0.0008947177408472687
172,0.0006122824668111518,0.0016270536233639575,1.145294327069537e-05,0.0008898941239129352
173,0.0006004371422707268,0.0015987964775527063,9.497778104651099e-06,0.0008802116007798302
174,0.0005887712887253864,0.0015714414811200204,7.434999433678677e-06,0.0008698574398574782
175,0.0005773237482322822,0.0015448867708069292,7.146436640724204e-06,0.0008578175139051452
176,0.0005661270766995067,0.0015190419752259474,6.799314853634227e-06,0.0008460095058151483
177,0.0005551980149359442,0.001493834003481033,6.677742894810898e-06,0.0008381482695732082
178,0.0005445339661960566,0.0014692231005398986,6.485377825391473e-06,0.0008272647940956355
179,0.0005341155537235229,0.0014452301876587371,6.22785840782901e-06,0.0008167002673237147
180,0.0005239135065995452,0.001421944267289546,5.864577785637162e-06,0.0008070291517850973
181,0.0005138969784852158,0.001399502234691255,5.3436469040984784e-06,0.0007998809423246157
182,0.0005040405004247967,0.0013780519100147646,4.4743690312705735e-06,0.0007948989226140487
183,0.0004943280267313787,0.0013577048196104047,3.6709281753511503e-06,0.0007900683563095214
184,0.00048475417001759896,0.0013385040822066997,2.7562654746826544e-06,0.0007867395193049884
185,0.0004753237333918344,0.0013204252643954808,2.0306652730928463e-06,0.0007839405887712179
186,0.00046605053319016896,0.0013033985599105078,1.6753376186358886e-06,0.0007811266576818418
187,0.00045695564459733817,0.0012873410468409643,1.3711597758403829e-06,0.0007770556124531427
188,0.00044806453285831257,0.001272186565694863,1.283968669912299e-06,0.0007750323236807898
189,0.00043940275792141875,0.0012578976791971677,1.2122541907371112e-06,0.0007713010101344485
190,0.00043099093125638637,0.001244461533858301,1.1255475347199224e-06,0.0007660439567380576
191,0.00042284051079318104,0.0012318761657300957,1.0834822450938434e-06,0.0007648849422542614
192,0.00041495200419393763,0.0012201323316254134,9.949921028307396e-07,0.000760687034733335
193,0.0004073161030474369,0.0012092039573640466,8.534493038114143e-07,0.0007594276590917993
194,0.0003999169042599839,0.0011990509927995454,7.214370652991158e-07,0.0007573319482727678
195,0.0003927356257680995,0.0011896263938560026,6.541958259508436e-07,0.0007547471432315847
196,0.0003857534967430577,0.0011808821985128354,6.070545239372004e-07,0.000753615671278086
197,0.0003789534108693777,0.0011727703771750825,5.777699721764561e-07,0.0007514803802039697
198,0.0003723207074487618,0.001165238415391366,5.65515033121571e-07,0.0007496403360057083
199,0.0003658436059018154,0.001158226467377667,5.319437137257484e-07,0.0007471617098829078
200,0.000359513488687462,0.001151668376353864,5.245582067099646e-07,0.0007455150590490662
201,0.00035332489069409933,0.0011454965737502177,5.193450215245472e-07,0.0007435781748533728
202,0.0003472750486242125,0.0011396507999402556,5.142400150333901e-07,0.0007416711179427031
203,0.00034136311334668394,0.0011340852955795035,5.099658389995897e-07,0.0007397593516172813
204,0.00033558930720047444,0.0011287708265256696,5.052796328877505e-07,0.0007372854333868464
205,0.0003299542230602153,0.0011236920898974004,,0.0007348275100987004
206,0.00032445823407682,0.0011188416813237652,,0.00073383929084202
207,0.00031910088413274055,0.001114214606490743,,0.0007323879410516708
208,0.00031388027424884325,0.0011098059278732836,,0.0007306910122048937
209,0.0003087926863599513,0.0011056105150316939,,0.0007302860102564736
210,0.00030383272771971443,0.0011016241602564598,,0.0007273438106652863
211,0.00029899404577947224,0.001097844262213357,,0.0007264687740683807
212,0.000294270331901783,0.0010942688924692918,,0.0007254616105065896
213,0.0002896561760417399,0.0010908954957244946,,0.0007243513883966445
214,0.00028514746869394696,0.00108771974365583,,0.0007234981301372397
215,0.00028074133868398986,0.001084735129158736,,0.0007220743101213063
216,0.000276435828900787,0.0010819335911930227,,0.000720965039636265
217,0.00027222952146300496,0.0010793060225385192,,0.0007195955432563053
218,0.00026812119804942936,0.001076842373940241,,0.0007171885390824283
219,0.0002641095194285953,0.0010745314002760672,,0.0007160843280517809
220,0.0002601927170894333,0.001072360391131243,,0.0007122697352567316
221,0.00025636836184007394,0.0010703157828569677,,0.0007107847811788619
222,0.00025263330502406616,0.0010683842486841676,,0.0007090728294957675
223,0.00024898383112241485,0.0010665536291132975,,0.0007067617289061358
224,0.00024541596290884497,0.0010648134511218644,,0.0007039754164479171
225,0.00024192580115145392,0.001063154829206366,,0.0007013299881353007
226,0.00023850979296986038,0.0010615701963990927,,0.0006986902360690037
227,0.00023516487624166728,0.0010600530543392866,,0.0006966559460192241
228,0.00023188849490564254,0.0010585978048031801,,0.0006950829079634721
229,0.00022867850495790671,0.001057199787281468,,0.0006939380633606458
230,0.00022553300737390334,0.0010558551785055212,,0.0006914393623025025
231,0.00022245016305880866,0.0010545607241351808,,0.0006904650352073025
232,0.00021942805388770325,0.0010533134408698254,,0.0006887396605216956
233,0.000216464633626367,0.0010521104291481137,,0.0006874545452599983
234,0.00021355776596339272,0.0010509489618531793,,0.0006862170405928737
235,0.00021070530388573005,0.0010498266086772178,,0.0006846791053646342
236,0.00020790515536244506,0.0010487412418333322,,0.0006835589232338739
237,0.0002051553069587664,0.0010476908818527527,,0.0006826543047344983
238,0.00020245381352244083,0.0010466734465356077,,0.0006817232912760074
239,0.0001997987801067786,0.001045686645348036,,0.0006812620030066897
240,0.00019718835513459577,0.0010447280312542904,,0.0006804821406498439
241,0.00019462073636648065,0.0010437951608565105,,0.0006800837306754418
242,0.00019209418105700518,0.0010428857489638299,,0.0006791035737872121
243,0.00018960701322859249,0.0010419977196505475,,0.0006781334581660503
244,0.0001871576268136583,0.0010411292144858744,,0.000677220843064278
245,0.00018474448578827233,0.0010402785873621294,,0.0006757617888904712
246,0.0001823661208741996,0.0010394444417616945,,0.0006750831634988377
247,0.00018002112112393308,0.00103862565985139,,0.0006740167099204214
248,0.00017770812029277157,0.0010378213465330813,,0.0006728868979884294
249,0.00017542578109088625,0.0010370307231766006,,0.0006707454291973538
250,0.00017317278274639808,0.0010362530234358865,,0.0006682509912189176
251,0.0001709478176106204,0.0010354874672745399,,0.0006647407023991613
252,0.00016874960062604884,0.001034733297019207,,0.0006592938498327736
253,0.00016657689129185915,0.001033989829404649,,0.0006556755841684496
254,0.0001644285220984227,0.0010332564816940908,,0.000653098571105336
255,0.00016230342306006932,0.001032532745318697,,0.0006517054442935957
256,0.00016020063245269646,0.0010318181559277688,,0.0006498924025502124
257,0.0001581192900264072,0.0010311122886889916,,0.0006487852508044868
258,0.0001560586173579761,0.0010304147818160445,,0.0006471506097687652
259,0.00015401789530026,0.0010297253463555367,,0.0006452478686294534
260,0.0001519964478057473,0.0010290437376501132,,0.0006429828629687365
261,0.0001499936363240293,0.001028369715617618,,0.0006391465166578375
262,0.00014800886340601062,0.0010277030256612063,,0.0006374561522109126
263,0.00014604158098776313,0.0010270434191071206,,0.0006317881808351462
264,0.00014409129848091696,0.001026390679824039,,0.0006299799932228982
265,0.00014215758724556426,0.001025744627585707,,0.0006282541755431654
266,0.00014024008016320694,0.0010251050927575721,,0.0006264805540911829
267,0.00013833846703811554,0.0010244718859480728,,0.0006238308326869631
268,0.0001364524877026642,0.0010238447910137663,,0.0006180928382478937
269,0.00013458192467241437,0.0010232235828107256,,0.0006144741892935323
270,0.00013272659648020253,0.0010226080530509267,,0.0006107578943337697
271,0.00013088635227865585,0.001021998017670562,,0.0006087124221598821
272,0.00012906106819626534,0.0010213933076938255,,0.0006066784019502655
273,0.00012725064566476298,0.0010207937601916068,,0.0006043462290030992
274,0.00012545501105813012,0.0010201992223477687,,0.0006021231409546217
275,0.0001236741150794223,0.0010196095621191356,,0.0005999827304634881
276,0.00012190793049762373,0.0010190246710143707,,0.0005983325299739046
277,0.00012015644824712231,0.0010184444548387473,,0.0005957041076258482
278,0.00011841967334304894,0.0010178688197159016,,0.0005907482545904535
279,0.00011669762218302309,0.0010172976677114177,,0.0005844316757914213
280,0.00011499032157188632,0.0010167309029519933,,0.0005788879148448343
281,0.00011329780849586525,0.0010161684396905145,,0.0005766196143312877
282,0.00011162012939994057,0.001015610202170193,,0.0005729812446215941
283,0.00010995733841738948,0.0010150561181440413,,0.0005688938860868335
284,0.00010830949479478464,0.0010145061132764788,,0.0005644460398172328
285,0.0001066766600861209,0.0010139601107555859,,0.0005605984943854381
286,0.00010505889566680043,0.001013418033141162,,0.0005583081108036171
287,0.00010345626100166752,0.001012879801989143,,0.0005540045364462733
288,0.00010186881288337194,0.0010123453357966559,,0.0005515761752416723
289,0.00010029660547864426,0.001011814549076749,,0.0005496159337923989
290,9.873969067391395e-05,0.0010112873546236835,,0.0005484812900329325
291,9.719811820364685e-05,0.001010763666848353,,0.0005471464216476114
292,9.567193534159832e-05,0.0010102434034979014,,0.0005455927063788259
293,9.416118622039384e-05,0.001009726484498696,,0.0005434670202347654
294,9.26659109178527e-05,0.001009212830670483,,0.0005403281468284244
295,9.118614445676922e-05,0.0010087023640351683,,0.0005382680445816213
296,8.972191596384277e-05,0.001008195009061525,,0.0005365362011902134
297,8.827324829615817e-05,0.0010076906927873248,,0.0005353709415214267
298,8.684015825611999e-05,0.0010071893439352788,,0.000534787193087189
299,8.54226571441836e-05,0.0010066908923184572,,0.00053366562208943
300,8.402075121982995e-05,0.0010061952695316198,,0.0005324618135334381
301,8.263444182632445e-05,0.0010057024100247095,,0.0005308937686542813
302,8.126372527914273e-05,0.0010052122512107845,,0.0005291880178996044
303,7.990859275944542e-05,0.0010047247324742525,,0.0005275577954657365
304,7.856903034340215e-05,0.0010042397943488413,,0.0005259878715091532
305,7.724501914286441e-05,0.001003757378730096,,0.0005243868218564043
306,7.593653550254416e-05,0.001003277429555891,,0.0005230136268761039
307,7.464355123337993e-05,0.0010027998928506883,,0.0005219533431838638
308,7.336603385545478e-05,0.0010023247160121439,,0.0005201688726095119
309,7.2103946797479e-05,0.0010018518471414412,,0.000516978774978915
310,7.08572495268257e-05,0.0010013812348731602,,0.000515689433519977
311,6.962589765008031e-05,0.001000912828466323,,0.0005135248940077255
312,6.840984304977963e-05,0.001000446577773411,,0.0005123876071202587
313,6.720903407966409e-05,0.000999982433097952,,0.0005111354727852322
314,6.602341579471008e-05,0.0009995203452414453,,0.0005094241827138993
315,6.485293018188849e-05,0.0009990602658393292,,0.0005077423013113227
316,6.36975163581834e-05,0.0009986021476926605,,0.0005068179252243864
317,6.255711070706745e-05,0.0009981459448672385,,0.00050616583802024
318,6.143164694483954e-05,0.0009976916126301244,,0.0005055296523336587
319,6.032105615937898e-05,0.000997239107360319,,0.00050468988533726
320,5.922526689146615e-05,0.0009967883864917815,,0.0005031677385369685
321,5.814420529303495e-05,0.0009963394084921819,,0.0005023721733831257
322,5.707779532943074e-05,0.0009958921328725155,,0.0005010563205773762
323,5.602595896702582e-05,0.0009954465201732067,,0.0005006378307986279
324,5.498861631559946e-05,0.0009950025318968651,,0.0005002527306354413
325,5.396568572833145e-05,0.000994560130393415,,0.000499353038852342
326,5.2957083874638234e-05,0.0009941192787532153,,0.0004991221266036382
327,5.1962725791290676e-05,0.0009936799407419983,,0.000498085684128576
328,5.098252492430787e-05,0.0009932420808056244,,0.0004977750625805252
329,5.0016393179793685e-05,0.0009928056640853425,,0.0004973939443447212
330,4.906424099464368e-05,0.0009923706564135821,,0.0004968080264606397
331,4.812597741759249e-05,0.000991937024323691,,0.0004959496063196604
332,4.720151017953402e-05,0.000991504735101569,,0.0004945032296447705
333,4.62907457443135e-05,0.0009910737568032285,,0.000494220834490823
334,4.539358934622687e-05,0.0009906440581871343,,0.0004924352215180656
335,4.4509945027584646e-05,0.00099021560861206,,0.0004920795095555276
336,4.3639715687126336e-05,0.000989788377994156,,0.0004911050862376385
337,4.278280313612877e-05,0.0009893623368128577,,0.0004896812990398115
338,4.193910815366314e-05,0.0009889374560908646,,0.0004879671289346833
339,4.1108530531068025e-05,0.0009885137073546626,,0.0004860657144942844
340,4.029096910141532e-05,0.0009880910626370856,,0.0004853849906917469
341,3.948632175883477e-05,0.0009876694945106027,,0.0004843970277247625
342,3.8694485475997896e-05,0.0009872489760758842,,0.0004837878373820732
343,3.7915356325407215e-05,0.0009868294809037485,,0.00048305442537693063
344,3.714882950520108e-05,0.000986410982988717,,0.0004821897379732221
345,3.6394799368829665e-05,0.0009859934567367408,,0.000481163911080917
346,3.56531594553428e-05,0.0009855768769595876,,0.0004805142662750267
347,3.4923802518701684e-05,0.0009851612188556003,,0.0004799269667965805
348,3.420662055407941e-05,0.000984746457982531,,0.0004792533845617732
349,3.350150482152733e-05,0.0009843325702382625,,0.00047838057771841405
350,3.280834586998139e-05,0.0009839195318528365,,0.00047699917725667026
351,3.212703356606132e-05,0.0009835073193726431,,0.00047655028167115586
352,3.1457457128349016e-05,0.0009830959096322842,,0.0004756310510574327
353,3.0799505160803624e-05,0.000982685279731904,,0.00047496968670966114
354,3.0153065681328466e-05,0.0009822754070296388,,0.0004740274870997832
355,2.9518026144295914e-05,0.0009818662691313833,,0.0004733934016686241
356,2.8894273460742127e-05,0.0009814578438704247,,0.0004724376626998524
357,2.828169401791201e-05,0.0009810501092954024,,0.00047190090694783533
358,2.7680173699238064e-05,0.0009806430436676114,,0.0004711235099682771
359,2.7089597906642814e-05,0.0009802366254452605,,0.0004698689421361967
360,2.650985158306608e-05,0.0009798308332540071,,0.00046885241596674734
361,2.5940819235791983e-05,0.0009794256458638053,,0.0004674270513942396
362,2.5382384958543743e-05,0.0009790210421703254,,0.0004666479813985796
363,2.4834432453034713e-05,0.0009786170011676014,,0.00046589020874642504
364,2.4296845050305826e-05,0.0009782135019215786,,0.00046442766420865314
365,2.376950573345782e-05,0.000977810523553072,,0.0004624847881400101
366,2.3252297161782405e-05,0.0009774080452229013,,0.00045947968967076553
367,2.274510169414486e-05,0.000977006046113253,,0.00045790776523601064
368,2.224780141112887e-05,0.0009766045054055467,,0.0004563070496218702
369,2.1760278134755212e-05,0.0009762034022555578,,0.0004548442195662482
370,2.1282413445421363e-05,0.0009758027157705186,,0.00045364433791308966
371,2.0814088698358033e-05,0.0009754024249922226,,0.00045337250315652665
372,2.0355185040448598e-05,0.0009750025088802603,,0.00045227800657400227
373,1.9905583427309807e-05,0.0009746029462939885,,0.00045159320083447137
374,1.946516464078785e-05,0.0009742037159789929,,0.000449835323502646
375,1.9033809307969604e-05,0.0009738047965537585,,0.0004481854844963377
376,1.861139791972304e-05,0.0009734061664903407,,0.0004470506535665113
377,1.8197810849929222e-05,0.0009730078040929284,,0.0004463182829169575
378,1.779292837581475e-05,0.0009726096874763288,,0.0004454819389423349
379,1.7396630698316727e-05,0.0009722117945440516,,0.0004439746273181914
380,1.7008797963873306e-05,0.0009718141029704797,,0.0004432388410326256
381,1.6629310285852926e-05,0.000971416590186011,,0.00044212944962518765
382,1.6258047765437065e-05,0.0009710192333579688,,0.00044092830630925654
383,1.5894890512056274e-05,0.0009706220093709749,,0.0004398098368011819
384,1.5539718663223266e-05,0.0009702248948117054,,0.00043915141523378457
385,1.519241240589272e-05,0.00096982786595204,,0.00043724330545714366
386,1.4852851997958959e-05,0.0009694308987297439,,0.00043575774887072416
387,1.4520917791568903e-05,0.0009690339687306392,,0.0004343589988449362
388,1.419649025760083e-05,0.0009686370511710486,,0.00043373264673054524
389,1.3879450010483732e-05,0.0009682401208805566,,0.00043265016536291935
390,1.3569677834183468e-05,0.0009678431522858581,,0.0004320346686768753
391,1.326705470830762e-05,0.0009674461193934375,,0.0004308138493887343
392,1.2971461834868588e-05,0.000967048995772509,,0.00042929434478031057
393,1.2682780666598733e-05,0.0009666517545406789,,0.0004282337355058185
394,1.240089293523338e-05,0.0009662543683476329,,0.00042699899221875556
395,1.2125680681590164e-05,0.0009658568093576952,,0.00042608923696626957
396,1.1857026285431966e-05,0.0009654590492342183,,0.00042518858911059365
397,1.1594812496002401e-05,0.0009650610591237312,,0.00042335583921897235
398,1.1338922463540645e-05,0.0009646628096405669,,0.0004209362478100144
399,1.1089239770994971e-05,0.0009642642708532969,,0.00041829989658405886
400,1.0845648467521375e-05,0.0009638654122700746,,0.00041543296263321097
401,1.0608033102309011e-05,0.0009634662028245469,,0.0004146910388104348
402,1.0376278759464605e-05,0.0009630666108633667,,0.00041296265723218546
403,1.015027109416913e-05,0.0009626666041316029,,0.0004120038164761937
404,9.929896368483622e-06,0.0009622661497581467,,0.0004110158759232436
405,9.715041488494061e-06,0.0009618652142429668,,0.0004098157371038556
406,9.505594041705296e-06,0.0009614637634441632,,0.0004089547939191372
407,9.301442334720404e-06,0.0009610617625663415,,0.0004071516036176581
408,9.10247543130459e-06,0.0009606591761488887,,0.0004055138644183066
409,8.908583191032782e-06,0.0009602559680536046,,0.0004036977419663376
410,8.719656307563142e-06,0.0009598521014539836,,0.00040263019612005706
411,8.535586347659417e-06,0.0009594475388238933,,0.000400805645090342
412,8.356265789958618e-06,0.0009590422419261701,,0.0003986841015710562
413,8.181588064296133e-06,0.0009586361718036895,,0.0003963713824464925
414,8.011447591329467e-06,0.0009582292887706167,,0.00039267531486685664
415,7.84573982183795e-06,0.0009578215524044852,,0.0003903330034331098
416,7.684361276429037e-06,0.000957412921538156,,0.0003873377426684138
417,7.52720958471697e-06,0.0009570033542514328,,0.00038570369938205513
418,7.374183524211427e-06,0.0009565928078642655,,0.0003836076793629577
419,7.225183058688677e-06,0.0009561812389310646,,0.0003805870353848789
420,7.080109376529826e-06,0.0009557686032356121,,0.00037806675491426384
421,6.938864927944581e-06,0.0009553548557888608,,0.00037574882088630985
422,6.8013534617313785e-06,0.0009549399508268584,,0.00037340427144423474
423,6.667480061440194e-06,0.0009545238418099877,,0.0003715642064004231
424,6.537151180415228e-06,0.0009541064814226543,,0.00036845019567228804
425,6.410274676248124e-06,0.000953687821573697,,0.0003649970733070327
426,6.286759844007742e-06,0.0009532678133994151,,0.00036238957295744767
427,6.166517448750347e-06,0.0009528464072675474,,0.0003612899455419868
428,6.049459756556064e-06,0.0009524235527833384,,0.0003603768465696881
429,5.935500564197856e-06,0.0009519991987974462,,0.0003575418186498732
430,5.824555227760907e-06,0.000951573293414579,,0.00035534651693093104
431,5.716540689507243e-06,0.0009511457840040841,,0.00035246835017320585
432,5.611375502942553e-06,0.0009507166172114902,,0.0003493831073805025
433,5.508979857074469e-06,0.0009502857389733089,,0.00034613015767489603
434,5.409275597627485e-06,0.0009498530945342505,,0.00034424830073235196
435,5.3121862478092006e-06,0.0009494186284669233,,0.00034099256891855097
436,5.217637026505318e-06,0.0009489822846945557,,0.0003388677310279591
437,5.125554863898279e-06,0.000948544006515676,,0.00033586288317952976
438,5.03586841652155e-06,0.0009481037366320211,,0.0003342298290880874
439,4.94850807910603e-06,0.0009476614171783928,,0.00033254293417612796
440,4.8634059944915496e-06,0.0009472169897564125,,0.0003290991115378441
441,4.780496061640338e-06,0.0009467703954713412,,0.0003264878788930376
442,4.6997139409025215e-06,0.0009463215749726096,,0.000324877321622929
443,4.620997057259218e-06,0.0009458704684976551,,0.0003236194946662589
444,4.544284601122375e-06,0.0009454170159192976,,0.00032230954158690283
445,4.469517526929989e-06,0.0009449611567974249,,0.0003210077397016876
446,4.3966385489562e-06,0.000944502830433843,,0.00031951793550121134
447,4.325592134934371e-06,0.0009440419759326776,,0.0003172249792650281
448,4.256324497369372e-06,0.0009435785322640304,,0.00031584758649367715
449,4.188783582135302e-06,0.0009431124383333311,,0.00031473280238582263
450,4.122919055162851e-06,0.0009426436330533151,,0.00031375992605223787
451,4.058682286232836e-06,0.000942172055422786,,0.0003126391240779907
452,3.996026330432037e-06,0.0009416976446073261,,0.0003110677667245656
453,3.9349059076454685e-06,0.0009412203400283692,,0.0003106980589584181
454,3.875277379354077e-06,0.000940740081452498,,0.00030918287243335534
455,3.817098723539022e-06,0.0009402568090930252,,0.00030858107114381143
456,3.7603295066935822e-06,0.0009397704637060499,,0.0003077610279222017
457,3.7049308545691157e-06,0.0009392809867073578,,0.0003064518520897037
458,3.650865420375601e-06,0.0009387883202693724,,0.00030428553591845475
459,3.598097350997694e-06,0.0009382924074625138,,0.0003033486225311756
460,3.5465922514921075e-06,0.0009377931923365986,,0.00030152935925455116
461,3.49631714776162e-06,0.0009372906201150302,,0.0003001330491997374
462,3.447240447484632e-06,0.0009367846372091905,,0.00029872784880293515
463,3.3993318994184974e-06,0.0009362751915586985,,0.00029689563259387153
464,3.352562551668962e-06,0.0009357622324088107,,0.00029463021251778065
465,3.3069047078196177e-06,0.0009352457111347495,,0.0002925310481344647
466,3.2623318827929053e-06,0.0009347255802178438,,0.00029113684959972466
467,3.2188187570230043e-06,0.000934201795975241,,0.00029028452874612303
468,3.1763411298453033e-06,0.0009336743152645825,,0.00028837686005785915
469,3.1348758721860592e-06,0.0009331431085449979,,0.00028566975554548767
470,3.0944008786564365e-06,0.000932608160524829,,0.00028300821498945024
471,3.054895019060047e-06,0.0009320695823021545,,0.00028027816108538994
472,3.0163380894256635e-06,0.0009315278853454824,,0.0002785240544172566
473,2.97871076336926e-06,0.0009309857118259751,,0.0002768167216050195
474,2.941994542828061e-06,0.0009304549800627179,,0.00027535377413238584
475,2.9061717090301213e-06,0.0009299935183201151,,0.00027420308269259056
476,2.871225274266377e-06,0.0009298806199202706,,0.00027187026827152
477,2.83713893350273e-06,0.0009314757065736817,,0.0002707185929529803
478,2.8038970164899295e-06,0.0009407396074571918,,0.0002687342612858982
479,2.7714844413643066e-06,0.0009714357992542117,,0.0002676593444378754
480,2.7398866680262073e-06,0.0009954054249254544,,0.00026628985333741946
481,2.709089653432726e-06,0.0009464377800560747,,0.0002652644457287477
482,2.6790798073857765e-06,0.0009368208900851041,,0.00026362271289184894
483,2.649843949879424e-06,0.0009662946055759935,,0.0002626074246473917
484,2.6213692697093615e-06,0.0009377239715707875,,0.0002614963845667705
485,2.5936432845028216e-06,0.0009402092253236683,,0.0002588058329622995
486,2.566653802285757e-06,0.0009450421958639595,,0.0002574468544274443
487,2.5403888848189116e-06,0.0009349853989740824,,0.0002534558843813648
488,2.514836812691247e-06,0.000937333120691278,,0.0002509627249652854
489,2.4899860519710278e-06,0.000931699368879481,,0.0002484163953898967
490,2.465825222989197e-06,0.0009359104704492727,,0.0002468953323827191
491,2.442343071007395e-06,0.0009274727201128196,,0.00024456411639065976
492,2.419528438825601e-06,0.0009292723494381773,,0.00024341977746173972
493,2.3973702415629238e-06,0.0009302284953604125,,0.0002419873213412095
494,2.375857443214158e-06,0.000922431701981304,,0.00024025451733878414
495,2.354979035545388e-06,0.0009273400069999328,,0.00023889825497126128
496,2.3347240189532182e-06,0.000923121884035427,,0.00023681532949346967
497,2.31508138537114e-06,0.0009218699871291242,,0.00023542304482062243
498,2.2960401034620616e-06,0.0009216782139143205,,0.00023464952622916573
499,2.2775891054794035e-06,0.0009204126675528843,,0.0002333905465209485
500,2.2597172764779927e-06,0.0009193090605892933,,0.00023229761402782892
501,2.242413445557409e-06,0.0009170544087420692,,0.00023171145473656156
502,,0.0009191645285870214,,0.00023108195088814717
503,,0.0009149535649283808,,0.00023025537941399416
504,,0.0009150461210505872,,0.00022923950936456236
505,,0.0009163907018873672,,0.00022836228425782807
506,,0.0009116240978773622,,0.00022739982572940836
507,,0.0009135558435708686,,0.00022642899031311592
508,,0.0009126746612538881,,0.00022501367270971569
509,,0.0009098007785570566,,0.00022236076372360942
510,,0.0009112728349099004,,0.00022104111210289538
511,,0.0009093323676415757,,0.00021851066465589637
512,,0.0009084345518164838,,0.00021639480471777193
513,,0.0009084981281870698,,0.0002149823871805891
514,,0.0009066760468853065,,0.0002135326872006215
515,,0.00090672952708843,,0.0002131317525015707
516,,0.000905865710162281,,0.00021244352421136197
517,,0.0009044348535581978,,0.00021168574871895498
518,,0.0009045464923090722,,0.00021106920871128822
519,,0.0009035332602643892,,0.0002104029190986243
520,,0.0009024208067189392,,0.000209922264648528
521,,0.0009021042121455923,,0.00020928612029641678
522,,0.0009012737708802186,,0.00020907505565933128
523,,0.0009005097035454091,,0.00020843101819662083
524,,0.0008997490109238586,,0.00020813980622312017
525,,0.0008989341706260458,,0.00020762935607845028
526,,0.0008984524350756011,,0.00020696065910650615
527,,0.0008976127090366234,,0.00020614529632396458
528,,0.0008966937694989567,,0.00020544801926518857
529,,0.0008961755042647291,,0.00020474046962257322
530,,0.0008954208225251761,,0.0002039826106027485
531,,0.0008945903989627888,,0.00020292648283204353
532,,0.0008939823119645282,,0.00020218772615400785
533,,0.000893147768030654,,0.00020182157105248585
534,,0.0008923270045947003,,0.0002011185508356356
535,,0.000891782718593008,,0.0002006297791323169
536,,0.0008910229999250538,,0.00020005484566878838
537,,0.0008901120082754092,,0.00019917384142068717
538,,0.0008894374239814577,,0.00019832194711816536
539,,0.0008887498888011836,,0.00019705886664029074
540,,0.0008879118292007898,,0.00019579666975820894
541,,0.0008871833243823475,,0.00019459205019831572
542,,0.0008864981660756937,,0.000193475753744321
543,,0.0008856670685163373,,0.0001930862134300162
544,,0.0008848417604107712,,0.0001925422954262349
545,,0.0008841197156107593,,0.00019196196630800284
546,,0.0008833638218973662,,0.00019126288257542077
547,,0.0008825540363047183,,0.0001900803249660395
548,,0.0008817846407651823,,0.00018946878750590587
549,,0.0008810323911688654,,0.00018885325214701947
550,,0.0008802329615747407,,0.00018844077541278986
551,,0.0008794180149836838,,0.0001878816691684884
552,,0.0008786216493612112,,0.00018690670059655026
553,,0.0008778226648078766,,0.00018561873046625652
554,,0.0008770066398419791,,0.00018419736263979914
555,,0.0008761920153966827,,0.00018295387806825281
556,,0.000875383537871462,,0.00018237574469198253
557,,0.0008745801648437931,,0.00018166281902797714
558,,0.0008737933312168643,,0.0001809996176175418
559,,0.0008730531526893198,,0.00017883616532240055
560,,0.0008724071252793805,,0.00017828654009566849
561,,0.0008719897884230498,,0.00017758731291968834
562,,0.0008721121469155498,,0.00017559389617528812
563,,0.000873526165665357,,0.00017439510244674937
564,,0.0008778528595233914,,0.00017240412224558456
565,,0.0008882650643202653,,0.00017084420408406084
566,,0.0009074453833822879,,0.00016900480325801977
567,,0.0009295251509318658,,0.00016851595183740875
568,,0.0009314921214843696,,0.00016771300100827246
569,,0.0009121301885395634,,0.0001664069798064323
570,,0.0009155159409214423,,0.00016496200087860047
571,,0.0009509178900372524,,0.0001634259680636302
572,,0.0009440087381316161,,0.00016192548083885104
573,,0.0008871743218206695,,0.00016055158986243205
574,,0.0008779325369936096,,0.00016034717336373133
575,,0.0009093167716384142,,0.00015900341072639743
576,,0.000897453552365849,,0.00015848599782988123
577,,0.0008734717834768781,,0.00015769392088765092
578,,0.0008846520528897203,,0.00015635013013066138
579,,0.0008816640909848411,,0.00015451527238033298
580,,0.000867192193475348,,0.0001531488051544982
581,,0.0008774384616159429,,0.00015204571262385526
582,,0.0008730884995511262,,0.00015078148767807997
583,,0.000856898369912662,,0.00014983074131272268
584,,0.0008672604510835259,,0.00014805394016215287
585,,0.0008685323869057078,,0.0001471597598635283
586,,0.0008526688176080805,,0.0001455755170693234
587,,0.0008573371294153126,,0.00014492894850671664
588,,0.0008611293616238864,,0.00014401208416849832
589,,0.0008499827990587182,,0.0001424774583312618
590,,0.0008511659239609196,,0.00014132568564450963
591,,0.0008541436531385383,,0.00014061753799639532
592,,0.0008461038588083506,,0.00014023968748219797
593,,0.0008457913934849053,,0.00013958169471988086
594,,0.0008485505580724394,,0.00013888736224610472
595,,0.0008428724066461787,,0.00013837391174617393
596,,0.0008410132097790058,,0.00013804392287009265
597,,0.0008428353562524224,,0.00013783163442583672
598,,0.000839116613876517,,0.00013762649162488158
599,,0.0008371610963877282,,0.00013739099372486643
600,,0.0008387562861630622,,0.00013708118694064737
601,,0.00083573791322416,,0.00013686273612420932


==> QCNCImages/data_grad_free.csv <==
steps,cma_4q,cma_8q,metropolis_4q,metropolis_8q
1,0.6500065903770647,0.6686830135354878,0.6877123603643371,0.6920847751780372
21,0.04330136695900533,0.09293873330985006,0.6732744699921114,0.6732481222234901
41,0.01547030423556626,0.06968424154394023,0.6553061661081636,0.6806465889841793
61,0.00730704452649158,0.048823852231669386,0.6408717200540173,0.6786984223054376
81,0.0037046699476873477,0.028467221436322986,0.6314171000629776,0.666579219037555
101,0.0019018139309702647,0.0252872539184813,0.6489289637269477,0.6740705236151987
121,0.0012742284373639151,0.023624317850008417,0.623127902557552,0.6665351647443669
141,0.0007377823035202281,0.020044242670054176,0.6051623796546115,0.6621788307147647
161,0.0005449964472824532,0.017738739871531798,0.5982545805591097,0.6482147780701691
181,0.0003659802916835132,0.01579076539485883,0.5885847378271303,0.6392557974726742
201,0.00031554651121452415,0.013931938117004779,0.5676823130185062,0.6149060671447661
221,0.00029526562407812204,0.013169202940375073,0.6148427344143647,0.6252567437846421
241,0.00028222302186736443,0.01261372785708784,0.5861998222904891,0.6420281375741828
261,0.0002710986751920553,0.01261372785708784,0.5853598352857117,0.6295646318162327
281,0.00026778725597085824,0.011803973665663683,0.5205780981153378,0.6312935867640401
301,0.00026613114006968357,0.011556507516099893,0.48243062577566254,0.6386696372097038
321,0.0002642613582365117,0.011171512522437671,0.4707990340385833,0.6452669237282309
341,0.0002605474638956087,0.010372465537031066,0.5013203434000642,0.6431720019707033
361,0.0002279122014131509,0.009578746753581271,0.5246640191101406,0.6059940371377038
381,0.0001937053275337566,0.008821782327664326,0.5110310616959157,0.5811203092632273
401,0.00014540025954555146,0.007966169238412188,0.5091564652406686,0.5633487374131682
421,6.626577853925436e-05,0.00719777293734049,0.5237836690602367,0.5629344282445844
441,4.3234508222514596e-05,0.00624055748700733,0.49049859505623744,0.5706143127717103
461,2.4818956551593e-05,0.0054535571306975564,0.5301000513548599,0.5179383876824304
481,1.639829968369007e-05,0.005023977989438301,0.5102974992087743,0.5122108434885035
501,1.1141866460860194e-05,0.004928309835199576,0.4912135821134407,0.4808738716914354
521,9.058804599168426e-06,0.004800606726765863,0.5106010771205204,0.4732482980548306
541,7.383154445901943e-06,0.004569089956304549,0.5512214594215836,0.4596552027940086
561,6.220297105702567e-06,0.004204464393040286,0.5636487198150097,0.5240765271214267
581,4.7422315020280675e-06,0.004020941797315825,0.5973650802408798,0.4933827135615003
601,3.658525450612191e-06,0.0037123422243967802,0.5758293976322942,0.41175962592951765
621,2.1862953243640803e-06,0.0035952351084933614,0.5604000913202771,0.3771808126785826
641,1.2577019785903329e-06,0.0033176045451074367,0.5152564851365029,0.3719455831792967
661,7.219035304780109e-07,0.0032909712061601564,0.45183419069657266,0.38175014672488244
681,2.640017383916872e-07,0.0031793493705426067,0.4233260562752525,0.41921383801298895
701,8.966596562902981e-08,0.0030888315255356105,0.4453905036097614,0.383844957941237
721,2.6990403219176483e-08,0.003045247234670689,0.43405774788522977,0.3304095578249466
741,4.540842862152747e-09,0.0030264253528688918,0.3726890415598222,0.3647409931278923
761,1.161761955092938e-09,0.002988100508077795,0.3860411230293572,0.3579909418433168
781,1.3905096325793272e-10,0.002958517961008055,0.3730656731434222,0.37589535251702816
801,2.9021532927696136e-11,0.0029401023580329193,0.4031050562547082,0.40846160740464116
821,2.9637796432986717e-12,0.0029229224242511135,0.36703350431829385,0.3999464406124178
841,4.073495683804492e-13,0.0028950422273253864,0.35821330919479105,0.4105517119300639
861,4.098013620041017e-14,0.002870477483906055,0.33870588454689105,0.37360100466682733
881,,0.002860232195965755,0.28311807851551424,0.4262886504781671
901,,0.0028514742009439443,0.306617686460911,0.3820430305386088
921,,0.0028378168231715005,0.3543997449785775,0.4090975945052747
941,,0.0028216663882492943,0.3714762062620811,0.3974450549189264
961,,0.0028118776991308235,0.35730834424849467,0.3792465695478596
981,,0.0027969473117376766,0.3425733000915576,0.37850025974505364
1001,,0.0027863775177776194,0.3338327839130752,0.35933296925525593
1021,,0.0027806646590905963,0.30769865727770385,0.32753299357233623
1041,,0.0027576371178110355,0.3145295807867283,0.31701059750287136
1061,,0.0027576371178110355,0.29553103167618056,0.2337579381764862
1081,,0.0027450639030336507,0.2810579674529578,0.2535563932064171
1101,,0.002735299779669283,0.2916513510091565,0.2977796838662301
1121,,0.002723391699744889,0.2832736157480288,0.326640068132953
1141,,0.002717704219690091,0.29698841044827184,0.36936713792598386
1161,,0.002707726708830186,0.2830280914927445,0.35750200933293586
1181,,0.00270232283641834,0.24373166287132192,0.3513587756947255
1201,,0.0026968886916342054,0.2526375196189804,0.3810107733549244
1221,,0.002693913036809172,0.23863111907031542,0.39181390641527475
1241,,0.0026883453173869717,0.24806185448257506,0.3637785544467329
1261,,0.002684480127823888,0.207097271875402,0.3984231842921987
1281,,0.0026788918144034788,0.17859474161582078,0.3865249182234374
1301,,0.0026759887837093156,0.17792395611684372,0.3910071460244873
1321,,0.002673633126479236,0.18004528838118558,0.37330703720925273
1341,,0.0026695907265804316,0.1985689211397892,0.36138037816838353
1361,,0.0026667640059052796,0.20040471272901417,0.3632988804007199
1381,,0.0026629921476569443,0.186734285175909,0.3714030585581908
1401,,0.0026567841113908984,0.18790668654467477,0.35880287433002456
1421,,0.0026512043829793218,0.175075485204926,0.3465496824028754
1441,,0.0026445444197773244,0.16862829174400573,0.3501961080584991
1461,,0.002637229865308551,0.15831138154075158,0.3495668616244449
1481,,0.00263092468276741,0.14028124247867613,0.3443228415276412
1501,,0.002623018347014334,0.1312068567622265,0.30114184434396474
1521,,0.0026136350386589064,0.11999248507129127,0.3177061574265492
1541,,0.00260155114818332,0.1117885971598771,0.25178441430490694
1561,,0.0025926718832159487,0.12934220905636673,0.25062355753555354
1581,,0.0025775327532026444,0.1206272621830443,0.27430761988386165
1601,,0.0025589420601032217,0.10118561847542157,0.2739259069616099
1621,,0.0025340523477571384,0.09329117972414924,0.2943048822599622
1641,,0.0024868331641977734,0.09493774578255348,0.26321995022949457
1661,,0.00243890091357867,0.09529507694914086,0.2672981197449573
1681,,0.002335220245212634,0.07418204451685483,0.2263264520182961
1701,,0.002173823543966136,0.08126622268899245,0.21684434327798188
1721,,0.0019928524080931884,0.0792495037304905,0.2047341644145455
1741,,0.0018862259043532829,0.07307597893627087,0.2181910268546105
1761,,0.0017840362605463875,0.07335589936595732,0.21045487936812973
1781,,0.001731104386143911,0.07338522088350675,0.18629146149826098
1801,,0.0016410875659971973,0.05848863989682492,0.18217146982274635
1821,,0.0015541563336476097,0.06482175900194091,0.18251616474643606
1841,,0.0014207291743135102,0.06371676182686103,0.17234745994432926
1861,,0.0013197692163235944,0.08154318567884108,0.16530538688998547
1881,,0.0012642754584733158,0.10476568530886349,0.15734136261926776
1901,,0.0012078489107355214,0.09427319653858658,0.14619885440354033
1921,,0.0011424929410921323,0.08814023556481067,0.14101456999480205
1941,,0.0011104211310685125,0.0768603541040436,0.13942608335759754
1961,,0.0010831123040045795,0.08402915276704753,0.1228571265644513
1981,,0.0010466994619133013,0.07870901037901916,0.13181942525862328
2001,,0.001021445631576072,0.08333999342580817,0.13391137444868678
2021,,0.0010052113272491134,0.07848232797000629,0.11797051657991686
2041,,0.0009914296176072328,0.08753628076249084,0.11236702153003483
2061,,0.000982699029079184,0.08599173865308407,0.11000050440681367
2081,,0.0009706079419501462,0.09957478645152093,0.10514729032882106
2101,,0.0009574950869629328,0.09449876017302983,0.10780322898173035
2121,,0.0009429566112346885,0.09586697988955495,0.12069911523218985
2141,,0.0009277655540989446,0.0811047800543136,0.12275571325639219
2161,,0.0009130527857457153,0.09218385701441724,0.1372027611662231
2181,,0.0008936434864859981,0.09172396927916229,0.1312612492239962
2201,,0.0008796566971505187,0.07903152458109802,0.13641538292326963
2221,,0.0008686520623369302,0.06666692002172062,0.11607443839457586
2241,,0.0008563789888063269,0.07245253639864936,0.10776235334645694
2261,,0.0008460621170302254,0.08964741997132936,0.10011197886067888
2281,,0.0008375113327408894,0.0900524620856746,0.083828862879293
2301,,0.000830015514221086,0.08226159675090458,0.07748187940347179
2321,,0.000824249731510707,0.0715714129763303,0.08336657872736894
2341,,0.0008202756446404865,0.07002059185808249,0.07535810496735057
2361,,0.0008169787226642142,0.07066210294076695,0.06720415526793255
2381,,0.0008131278362017063,0.06291973214179591,0.07753922347508543
2401,,0.0008108322273970971,0.06025617205121321,0.06646248023390665
2421,,0.0008086724753846014,0.06588340499215656,0.08865965903765821
2441,,0.0008051373436495305,0.07710190175980225,0.07375340490887272
2461,,0.000802434093801808,0.08119732699804474,0.06454533852513109
2481,,0.000800040772031008,0.07736979001309813,0.05083870465488842
2501,,0.0007973654790241101,0.08232271034314323,0.04660661383311602
2521,,0.000796025231105744,0.09573402182779872,0.0470864485644139
2541,,0.0007934593233424299,0.07560726976192372,0.06869929055311168
2561,,0.0007918709254651131,0.07811247181996987,0.0672838946288934
2581,,0.0007891880598865407,0.07862132018885098,0.05716699001458789
2601,,0.000787189262510352,0.07665902128763549,0.05685863136325155
2621,,0.0007832993672671304,0.06684858561592437,0.05892381833109274
2641,,0.0007785654340038807,0.06231064019423394,0.042913350076433335
2661,,0.0007765178322854786,0.06304946009109864,0.057348779206001635
2681,,0.0007743967023875677,0.06847555407815688,0.0593334280292766
2701,,0.0007699885988454631,0.07787577063230794,0.06066992669114152
2721,,0.0007658407095992243,0.07163325475772253,0.052000320929891514
2741,,0.0007617579561111599,0.07854284794278349,0.05649200846533787
2761,,0.0007567418106158964,0.0787781201269819,0.0538472456114491
2781,,0.0007493796974151544,0.07753500903469433,0.06383498628809069
2801,,0.0007439140365178264,0.06206683349266569,0.07966334331956135
2821,,0.0007386587342551984,0.04781431263418283,0.07479175181187053
2841,,0.0007324662610163713,0.05498454696049532,0.07400590497356799
2861,,0.0007265441486390495,0.061762867898415966,0.052988847855816035
2881,,0.0007234950626930426,0.0674542209348172,0.04985623527492578
2901,,0.0007205979464543706,0.06315722035483781,0.07082977662811264
2921,,0.0007172571763159215,0.05601802690017258,0.07560935571421787
2941,,0.0007133476965951332,0.06363548976285252,0.07973595171903668
2961,,0.0007095449811691786,0.056461328518447026,0.07572214592352777
2981,,0.0007051218878836845,0.05491301735422155,0.07054022305647972
3001,,0.0007002210611959374,0.06053400449219505,0.06608998911929562
3021,,0.0006958812462264762,0.058067779264632385,0.060301362135822795
3041,,0.0006929380416420266,0.049118237992847064,0.04577071478830927
3061,,0.0006897648647163027,0.0429234010480506,0.05993691683303198
3081,,0.0006852306870643165,0.053276323690904764,0.050167513961399485
3101,,0.0006812138093430559,0.04717402923366608,0.042564288440378635
3121,,0.0006787320726614541,0.04286220187267073,0.04367870036836251
3141,,0.00067689645213354,0.043246106222429026,0.05409908128536617
3161,,0.0006737092169442275,0.04678045344278306,0.0520141243100333
3181,,0.0006702955920062724,0.04927966147544301,0.05520662893153508
3201,,0.0006675358860269778,0.03465857656992211,0.04959883577497834
3221,,0.000665068306367758,0.03805904426396852,0.05397465483659991
3241,,0.0006627913040060484,0.047396590713006004,0.05814467842626693
3261,,0.0006600612840509842,0.039564102255857256,0.04276058566003798
3281,,0.0006561494265341996,0.03965851046228373,0.03682136638337734
3301,,0.0006510721688966312,0.03390570408066799,0.051661561530352215
3321,,0.0006443201277282736,0.03670623999557923,0.0613619509696069
3341,,0.0006388159287166812,0.044067634688935806,0.0480539073450422
3361,,0.000627801444264338,0.04946360066866258,0.032393310192700676
3381,,0.0006145799522325945,0.040641200982219655,0.028755353423248815
3401,,0.0005967421329777434,0.040039160090578015,0.03367789339126298
3421,,0.0005848527207296499,0.036402780858642306,0.037533350598632234
3441,,0.0005636051935966181,0.03774478675968776,0.03430128675159408
3461,,0.0005534938028557504,0.03744996418355384,0.03370784437614206
3481,,0.0005350795273638022,0.03981179980167802,0.03578169884062171
3501,,0.0005271551317525309,0.03499004156249048,0.03605484981437043
3521,,0.000522380521843546,0.030836880267336726,0.03452268107593138
3541,,0.0005076536445636477,0.0334256919895787,0.043766466414387924
3561,,0.000495893662408056,0.032474516132573863,0.04279385500411613
3581,,0.0004927134798991869,0.03049788556297852,0.050072065841083924
3601,,0.0004856125896839862,0.031334690257398254,0.04834501980698269
3621,,0.0004764207076471305,0.034146890559636364,0.05979916887352688
3641,,0.0004706126504019255,0.03738321946517362,0.0463135298314965
3661,,0.00046496896936343225,0.03481940879767793,0.05675890515043032
3681,,0.00045724088506954563,0.03360443882504479,0.0545568235282161
3701,,0.0004483332142131579,0.0304157555891958,0.05487567190540441
3721,,0.0004400715474297648,0.028962696234139555,0.045259623678335956
3741,,0.00043232084088263504,0.023912234824575655,0.052708117155348386
3761,,0.0004243469727545728,0.027562667266284334,0.043099806938512966
3781,,0.00041249362945586124,0.02571193727641851,0.05492318452477051
3801,,0.0004085896137602901,0.023488946778946418,0.0525006954457992
3821,,0.00040179685018780053,0.02717426743955038,0.04382423236237375
3841,,0.0003969960553960546,0.02238298786418875,0.03869184078503096
3861,,0.0003916650034774194,0.02181668773417972,0.0437523621450612
3881,,0.0003888226105931012,0.020375245213528525,0.04275853309032568
3901,,0.0003860973373007706,0.02072152868786585,0.047042780435713485
3921,,0.0003824541795223176,0.018907533264299475,0.04324445806512628
3941,,0.0003780371095208184,0.019010915258175335,0.037952598675487656
3961,,0.00037417413468055443,0.01780446697598438,0.03554047492422751
3981,,0.00037055387268606623,0.018872535961701,0.03768623942325839
4001,,0.00036756908845240327,0.020033740049857682,0.0401329171566863
4021,,0.0003634789710549425,0.013175486328773616,0.030063473504789353
4041,,0.0003571184316385706,0.01432619375756404,0.028743064328546657
4061,,0.00035169835817564345,0.012726069813825373,0.01981705604930544
4081,,0.00034727939562517014,0.013005956377245902,0.022481489597730882
4101,,0.00033909265248199957,0.013504607413691068,0.025198603149533066
4121,,0.0003337073783412284,0.012148047542702607,0.027628240729029252
4141,,0.00032785328082291453,0.008694467746000887,0.026004120507767996
4161,,0.00031607811713886883,0.009713922328475231,0.03222767602368944
4181,,0.000312314211691444,0.012939545989416894,0.02589711835780189
4201,,0.00030487707991750247,0.011315478989895652,0.021340203768939015
4221,,0.000295614915592697,0.014424793486079598,0.021014003959742233
4241,,0.0002905521243521989,0.011047956591455136,0.02293232516735954
4261,,0.0002841492562931614,0.00871491292708796,0.02293217647260462
4281,,0.0002817841868055224,0.00577272667197214,0.024006500878020996
4301,,0.0002757241493781827,0.0078925286803493,0.02513696207623343
4321,,0.0002717611166749498,0.007346100201447119,0.0263241994814499
4341,,0.0002661747325193454,0.005565345758091589,0.027013234115651
4361,,0.0002614971686091865,0.005097650759613406,0.02658107560291286
4381,,0.0002567876313141805,0.0075120479750371335,0.02571915445961671
4401,,0.00025309221960560194,0.009504189718451465,0.024849817061663605
4421,,0.00025063607634299756,0.007489192201886198,0.028751023165531978
4441,,0.0002464419367304015,0.010259486051851988,0.02672895687808673
4461,,0.00024428982106619145,0.013278217589229271,0.02481244237610905
4481,,0.00024209604435955658,0.009047557908809498,0.027692173053435496
4501,,0.00024024691814547824,0.00875638813416672,0.023997118564095747
4521,,0.00023761447266184752,0.009926430651348048,0.02605854719348393
4541,,0.00023515830414138947,0.00847144260958083,0.02483361364241874
4561,,0.00023386794969705083,0.00839942047530358,0.02553569116585772
4581,,0.00023091427421428047,0.007872636509140971,0.025281269535729012
4601,,0.00022790978356911757,0.0072431712947795615,0.02377579511779361
4621,,0.00022659264081087942,0.007049382307875494,0.023802812383858524
4641,,0.00022504343477084258,0.008044462748820888,0.024944550872683748
4661,,0.00022337528372699128,0.008224279828847405,0.023455777723213063
4681,,0.0002217148979022682,0.007443333678785207,0.022966712605186526
4701,,0.00022100529022875596,0.006793197880990047,0.02773440252499447
4721,,0.00021926531239099578,0.005510473544962533,0.02898293125342678
4741,,0.00021808432492708207,0.00615236408058512,0.028171036697999752
4761,,0.00021671886564510645,0.005771868412815302,0.03043488327637589
4781,,0.00021520903113548225,0.010136236998249133,0.026593969874873648
4801,,0.00021350424411951252,0.007096578267093626,0.024471750562425117
4821,,0.00021177233396779511,0.006424304736639547,0.02507747519390443
4841,,0.00020907486508463385,0.007401780384831665,0.023752501033758654
4861,,0.00020720185440859757,0.007376362445043251,0.022714326288021273
4881,,0.00020551443823121608,0.0063870414537284,0.021445899447240145
4901,,0.0002041044655438755,0.006171880500167766,0.02302562898844799
4921,,0.00020166622929217187,0.007510887034285062,0.02508463269360411
4941,,0.00020001855498367156,0.007153925866303597,0.026545155666382592
4961,,0.00019747191893444623,0.006923385215672486,0.02599423174553897
4981,,0.0001951137733350095,0.006354800400525148,0.02606289714824972
5001,,0.00019271938739830007,0.00992760599237039,0.029844893398794176
5021,,0.0001900533358486964,0.007664223359469395,0.02622382537948168
5041,,0.00018824887076147808,0.007289309033059518,0.02683482665753694
5061,,0.000185996699874132,0.005488792906416808,0.024417265231436405
5081,,0.00018195789453731906,0.006430524489344469,0.025056765394375565
5101,,0.00017873422414802317,0.005873321579226622,0.027974891578812694
5121,,0.00017459515916871027,0.00601365064913811,0.024470424983008665
5141,,0.00017048694332115415,0.00433356691721567,0.026124127776839798
5161,,0.00016601604781712163,0.005434413251702779,0.024965290926510904
5181,,0.00016196605532129864,0.007226552053045165,0.024234402898757716
5201,,0.00015613537508577929,0.005900641159075387,0.02706205795668972
5221,,0.00015282883870209864,0.0048706017340184055,0.024653694659606373
5241,,0.00014792072181736514,0.008216336730739912,0.023536804354235025
5261,,0.00014540937923732835,0.005155145306213683,0.021642717385831657
5281,,0.0001411460963832236,0.0067549013326454205,0.022753779333922752
5301,,0.000137249894597888,0.004956153210945623,0.019755582650826865
5321,,0.00013461977376959258,0.00414049251418157,0.019664251560571062
5341,,0.0001311417652658949,0.005203202781174622,0.02073285888674148
5361,,0.00012666147502077017,0.004702434098489562,0.021051000246162403
5381,,0.0001225832127892768,0.005210211448372707,0.021897936890584595
5401,,0.00012032207023506758,0.0045090939505569565,0.023116337318366993
5421,,0.00011795001381214652,0.0034518779277363048,0.02183151492252664
5441,,0.00011587218197178435,0.0037622799769728254,0.022592317345104317
5461,,0.0001136151584884478,0.004092705270791644,0.022743125741967043
5481,,0.00011168250831056946,0.004585400724255658,0.021939635163469424
5501,,0.00010953760247442192,0.0035019616063718994,0.020294178670224837
5521,,0.0001078689624103792,0.0031136050239751727,0.01975190657313463
5541,,0.00010501971123312618,0.002167761539342786,0.020792704026554608
5561,,0.00010277516674083923,0.002299536406476756,0.020537413271167
5581,,0.00010069067276390127,0.003251058116215152,0.01900030495999131
5601,,9.903962402497908e-05,0.004386603489125551,0.02049199485568727
5621,,9.649705213282525e-05,0.003285308005290659,0.01865300694503069
5641,,9.436958579463104e-05,0.0026934795760933414,0.019995430892051472
5661,,9.217061299248478e-05,0.004973154279860604,0.019771393765587356
5681,,9.074104830592609e-05,0.0037995728094072792,0.02010075876290674
5701,,8.917241734676177e-05,0.0031338827395206844,0.019836222324192295
5721,,8.798529160506692e-05,0.0028472249865129045,0.019256016750334795
5741,,8.744699083843019e-05,0.003923279873749188,0.019125649671013954
5761,,8.646901536620203e-05,0.0033703995791179906,0.01769218057100116
5781,,8.540314039490555e-05,0.0030932882113329048,0.017002880937241324
5801,,8.491977241158451e-05,0.0030347378411352444,0.01713219201737745
5821,,8.430358253310977e-05,0.0032217381376930016,0.017450486829586057
5841,,8.376289322859233e-05,0.004139329265143248,0.01682277949888439
5861,,8.309710184262157e-05,0.0035871373090806047,0.01660279921283054
5881,,8.251834184305756e-05,0.004081196516862262,0.015760795910592554
5901,,8.184774246739848e-05,0.004009730718582875,0.015203781860874956
5921,,8.123326885328317e-05,0.0036743435487769814,0.015108949169892562
5941,,8.055718218208586e-05,0.003034201131934882,0.015108949169892562
5961,,7.987309927542807e-05,0.0035416756853487536,0.015108949169892562
5981,,7.845763305087585e-05,0.004306453500762215,0.01547057066226586
6001,,7.810093748767557e-05,0.00356556954206135,0.014786621509939323
6021,,7.697525888266116e-05,0.003951684140237714,0.01624974141876502
6041,,7.591850518475873e-05,0.0031456401778563823,0.015636313270780577
6061,,7.515671204514027e-05,0.003563393990657653,0.015609757497569451
6081,,7.439147716371689e-05,0.003771609089018182,0.016233890152767
6101,,7.349397015726e-05,0.0032724134229319265,0.015565166568256395
6121,,7.25041079453737e-05,0.003395910169477423,0.016132479565852287
6141,,7.17212950976844e-05,0.002580057514195205,0.015958123509134146
6161,,7.069986816905696e-05,0.0031452780986989844,0.015958123509134146
6181,,6.978842374626284e-05,0.003944855690703076,0.01606134510915722
6201,,6.922583014442042e-05,0.0029184976700170904,0.016021406990924393
6221,,6.852322599677158e-05,0.003263001819602024,0.015091831544001424
6241,,6.735604825885046e-05,0.0036796097972465846,0.014948997287374723
6261,,6.665749775549114e-05,0.002477335811369907,0.015496147382055236
6281,,6.617302976573953e-05,0.0025943569991627446,0.015506581503251083
6301,,6.542745125121789e-05,0.0026233970963209802,0.014573386530714945
6321,,6.467516707248096e-05,0.003477604377284234,0.014887507464547096
6341,,6.408374256752843e-05,0.0035501197639005587,0.014661986064476717
6361,,6.367259386836926e-05,0.0032100789698067465,0.014689692575243435
6381,,6.322718315069765e-05,0.003306564830083298,0.014666114308366496
6401,,6.2573710753106e-05,0.00290422061187701,0.014776996068956934
6421,,6.205025715299016e-05,0.0027812686372305174,0.013771785654956702
6441,,6.151108845428041e-05,0.0022360937121919653,0.012999241655006573
6461,,6.113124174705207e-05,0.0023718843107424703,0.013037671750060032
6481,,6.048769566474362e-05,0.002801071459558809,0.013037671750060032
6501,,6.016938836839503e-05,0.0026813577964419286,0.012395744280958694
6521,,5.972852521101645e-05,0.002226566003820782,0.012654538307782123
6541,,5.932647595362372e-05,0.0023717574670351956,0.011918795633089924
6561,,5.8968693570903904e-05,0.0023403904112902487,0.011527155391183633
6581,,5.870698910639498e-05,0.0022678122015922556,0.012099835923242028
6601,,5.824213493410484e-05,0.0027769411641642905,0.011285302961355072
6621,,5.7823884147202505e-05,0.002115878792053924,0.011008022856146573
6641,,5.7325259289211817e-05,0.0020971088303781086,0.011104200601147956
6661,,5.687290952495648e-05,0.002118161949956356,0.011104200601147956
6681,,5.6451917811216126e-05,0.0020407109774925243,0.011244469422458337
6701,,5.617629955966402e-05,0.0017966105468427912,0.011257814681247093
6721,,5.561877261730894e-05,0.0016393538470514909,0.0113532434473889
6741,,5.509104319400705e-05,0.0020153382400560542,0.011010574031474806
6761,,5.451162203050376e-05,0.001506403259875772,0.011534747640044222
6781,,5.405755656114146e-05,0.001793449068684639,0.011524215996956197
6801,,5.379526481213067e-05,0.002141229078349117,0.011333184023141214
6821,,5.329365946997152e-05,0.001794019239549222,0.011333184023141214
6841,,5.279472540215783e-05,0.0013885583800585105,0.011333184023141214
6861,,5.228493330400995e-05,0.0012345691757645657,0.011289387815446509
6881,,5.1670267939786194e-05,0.0011209865002687206,0.010852308958202864
6901,,5.115856314997489e-05,0.0011075577375160186,0.011047722890445599
6921,,5.045937783392155e-05,0.0013276477230116054,0.011118326927129612
6941,,4.9678823283896996e-05,0.00131677545721513,0.011118326927129612
6961,,4.9408566627906574e-05,0.001344806447790929,0.010809224648349196
6981,,4.876099090668221e-05,0.0009904179478635487,0.011054106277010138
7001,,4.851563669460461e-05,0.0014349855576319304,0.010747919756462068
7021,,4.798404710946525e-05,0.001271494877107801,0.010682271987102015
7041,,4.750963947343641e-05,0.0011681769551985677,0.010682271987102015
7061,,4.69337845316987e-05,0.0010311712698470982,0.010682271987102015
7081,,4.646223710525368e-05,0.0011543086818327597,0.010724444445807023
7101,,4.594618605268459e-05,0.0007443082566189861,0.010724444445807023
7121,,4.5396638458671745e-05,0.0009031448870211205,0.01041682209032625
7141,,4.486399156630759e-05,0.0011067463902700672,0.01018877617648184
7161,,4.461682144488e-05,0.0008204263086932489,0.01018877617648184
7181,,4.432326913525767e-05,0.0008441536842428163,0.00965558375931644
7201,,4.372255349533086e-05,0.0008455091394702248,0.00915534506279072
7221,,4.352943790567473e-05,0.0009219399750060266,0.009114836582552632
7241,,4.2982857012313156e-05,0.0008810699450705851,0.009114836582552632
7261,,4.271396128511722e-05,0.0009936542091791734,0.009067647808408484
7281,,4.2393635067892444e-05,0.000766822455391778,0.009067647808408484
7301,,4.201179462425525e-05,0.0007271939860682198,0.009067647808408484
7321,,4.173991004249603e-05,0.0009072524196027799,0.009067647808408484
7341,,4.143950722064044e-05,0.0007572233265238473,0.009067647808408484
7361,,4.123420749507638e-05,0.0007175816791746809,0.00923820788517246
7381,,4.1013990954703706e-05,0.0006145993316909676,0.008968004749959362
7401,,4.07353472913064e-05,0.0006228812109063869,0.008968004749959362
7421,,4.050653157876665e-05,0.0005674071142608204,0.008974979833992409
7441,,4.014701647058421e-05,0.0007654127532953349,0.008974979833992409
7461,,3.993385150498733e-05,0.0007200202201845089,0.0089370369122836
7481,,3.975588180842413e-05,0.0005620844240433508,0.0089370369122836
7501,,3.949775640376485e-05,0.0007414055251450025,0.0089370369122836
7521,,3.936516803533933e-05,0.0005066758013363693,0.0089370369122836
7541,,3.9194031594286626e-05,0.000724486393678929,0.0089370369122836
7561,,3.913003780068287e-05,0.0005926318886217591,0.0089370369122836
7581,,3.903895405596868e-05,0.0006404808698821083,0.0089370369122836
7601,,3.8960843090408054e-05,0.0005632100101191494,0.0089370369122836
7621,,3.8886790319029316e-05,0.0005756753169025297,0.0089370369122836
7641,,3.883119676846583e-05,0.0005331247584050851,0.0089370369122836
7661,,3.8755468695600456e-05,0.00046627755758578524,0.0089370369122836
7681,,3.868034959981492e-05,0.0005261615750176395,0.0089370369122836
7701,,3.86118561160384e-05,0.0007259953939362657,0.0089370369122836
7721,,3.853430227259489e-05,0.0005640895439238862,0.008944425057880113
7741,,3.848934761275026e-05,0.0006920371399486641,0.008944425057880113
7761,,3.841956717617579e-05,0.0006888853990189034,0.008944425057880113
7781,,3.8324437006652654e-05,0.0007463461207735881,0.008902187838470077
7801,,3.820592317629803e-05,0.0008007267072811268,0.008902187838470077
7821,,3.8129867857799426e-05,0.0008007267072811268,0.008902187838470077
7841,,3.8025967669038184e-05,0.0007782152106104014,0.008902187838470077
7861,,3.7867580716424195e-05,0.0005677062910135107,0.008902187838470077
7881,,3.777464744550449e-05,0.000560426116308991,0.008983742292358668
7901,,3.76077040523613e-05,0.000566323966460739,0.008716568727831319
7921,,3.7430011531202885e-05,0.0005787272595065239,0.008716568727831319
7941,,3.726819040238439e-05,0.0006307934023704587,0.008638874058235851
7961,,3.7089978407823906e-05,0.0006975508852524383,0.008638874058235851
7981,,3.694528480951888e-05,0.0005569880042171842,0.008791810731297176
8001,,3.677516919016151e-05,0.000589252429982584,0.008791810731297176
8021,,3.6560359705630166e-05,0.000589252429982584,0.008791810731297176
8041,,3.645959783574707e-05,0.000589252429982584,0.008755724623507852
8061,,3.635170665784922e-05,0.000589252429982584,0.008788641618171984
8081,,3.62040762569626e-05,0.0007847257338886033,0.008788641618171984
8101,,3.6133829228886716e-05,0.0006252234823918631,0.008788641618171984
8121,,3.601899485271676e-05,0.0004942678500881412,0.008696595729263032
8141,,3.5960681531920256e-05,0.0004942678500881412,0.008696595729263032
8161,,3.5900832054054174e-05,0.0005289776143977114,0.008696595729263032
8181,,3.582150998254843e-05,0.00040582583317207415,0.008696595729263032
8201,,3.578599993049624e-05,0.00040582583317207415,0.008624098142321854
8221,,3.572385270427763e-05,0.00040582583317207415,0.008624098142321854
8241,,3.5690881254639465e-05,0.00040582583317207415,0.008624098142321854
8261,,3.565536751547741e-05,0.000586430750168114,0.008285579565826096
8281,,3.56141406434058e-05,0.000503738425325214,0.008285579565826096
8301,,3.5585394425903524e-05,0.0004618930502637848,0.00828493421093474
8321,,3.5536936534189995e-05,0.0004972037760982183,0.00828493421093474
8341,,3.5514408043772794e-05,0.0004972037760982183,0.00828493421093474
8361,,3.5479110615919883e-05,0.000510426899724562,0.00828493421093474
8381,,3.545073382279206e-05,0.0005047163160987664,0.00828493421093474
8401,,3.5440274450290307e-05,0.00045643374844817313,0.00828493421093474
8421,,3.5408078484670894e-05,0.00045643374844817313,0.00828493421093474
8441,,3.538180087406263e-05,0.00045643374844817313,0.00828493421093474
8461,,3.534660417993957e-05,0.00047301952477649513,0.00828493421093474
8481,,3.5324118208933394e-05,0.0004983173544720818,0.00828493421093474
8501,,3.527654007179224e-05,0.0004983173544720818,0.00828493421093474
8521,,3.522707293854986e-05,0.0005031556754524975,0.00828493421093474
8541,,3.5185060215966e-05,0.0005494796347491337,0.00828493421093474
8561,,3.514888891950436e-05,0.000531778099696067,0.00828493421093474
8581,,3.509952024606229e-05,0.0005660650853604205,0.008223106733983299
8601,,3.5048333833626074e-05,0.00046159417769007,0.008223106733983299
8621,,3.497744523492586e-05,0.0004544836395475188,0.008200291703935424
8641,,3.4926821972403056e-05,0.0004544836395475188,0.008200291703935424
8661,,3.4892080959956056e-05,0.0004544836395475188,0.008200291703935424
8681,,3.483483457819549e-05,0.0004544836395475188,0.008200291703935424
8701,,3.4795788363691624e-05,0.00046505991937948496,0.008046225292924801
8721,,3.4729596611601416e-05,0.00046505991937948496,0.008046225292924801
8741,,3.467511538008339e-05,0.00046505991937948496,0.008046225292924801
8761,,3.463336985664679e-05,0.0003980200339855082,0.008046225292924801
8781,,3.456069014973136e-05,0.00039416840431986803,0.008046225292924801
8801,,3.450920022368295e-05,0.00039416840431986803,0.008046225292924801
8821,,3.44236196376551e-05,0.00039416840431986803,0.00790884749570319
8841,,3.433704749634412e-05,0.00038797698825860814,0.00790884749570319
8861,,3.421297010532036e-05,0.0003850886784500301,0.00790884749570319
8881,,3.416149936386794e-05,0.0003882849091098686,0.00790884749570319
8901,,3.408934393733009e-05,0.0003882849091098686,0.00790884749570319
8921,,3.400319555583453e-05,0.00037688809350487645,0.00790884749570319
8941,,3.388281420346051e-05,0.00035812684333707065,0.00790884749570319
8961,,3.38048859193247e-05,0.00035812684333707065,0.00790884749570319
8981,,3.3733829634995194e-05,0.00035812684333707065,0.00790884749570319
9001,,3.3690823457515416e-05,0.00037740702382483735,0.00790884749570319
9021,,3.3655068825802034e-05,0.00037740702382483735,0.00790884749570319
9041,,3.3609628908791984e-05,0.00037740702382483735,0.00790884749570319
9061,,3.357205831068683e-05,0.00037740702382483735,0.00790884749570319
9081,,3.3535829897058934e-05,0.0003745657406072592,0.00790884749570319
9101,,3.348493650156154e-05,0.0003745657406072592,0.00790884749570319
9121,,3.346414751602136e-05,0.0003745657406072592,0.00790884749570319
9141,,3.342520083186359e-05,0.0003745657406072592,0.00790884749570319
9161,,3.3395523865942245e-05,0.0003745657406072592,0.00790884749570319
9181,,3.337479861791489e-05,0.0003745657406072592,0.00790884749570319
9201,,3.335398713475465e-05,0.0003745657406072592,0.00790884749570319
9221,,3.332201687869045e-05,0.0003745657406072592,0.007790693789353738
9241,,3.329634565868443e-05,0.0003745657406072592,0.007790693789353738
9261,,3.326857268819893e-05,0.0003745657406072592,0.007790693789353738
9281,,3.3222204438728704e-05,0.0003745657406072592,0.007790693789353738
9301,,3.3174447190604484e-05,0.0003870793977812401,0.007790693789353738
9321,,3.3106871038685845e-05,0.0003870793977812401,0.007790693789353738
9341,,3.3064697615317774e-05,0.0003870793977812401,0.007790693789353738
9361,,3.302638344216022e-05,0.0003870793977812401,0.007790693789353738
9381,,3.2960484111162585e-05,0.000407096799630486,0.00772272138720945
9401,,3.2896743041365685e-05,0.00040418651178530463,0.00772272138720945
9421,,3.280829178542617e-05,0.00040418651178530463,0.00772272138720945
9441,,3.2729323177723574e-05,0.00040418651178530463,0.00772272138720945
9461,,3.264309467218761e-05,0.00040418651178530463,0.00772272138720945
9481,,3.255717140503453e-05,0.00040418651178530463,0.00772272138720945
9501,,3.2450068838260724e-05,0.0003865100831760475,0.00772272138720945
9521,,3.2375003024664037e-05,0.0003865100831760475,0.00772272138720945
9541,,3.2295434606108814e-05,0.0003699732666607663,0.00772272138720945
9561,,3.2228580488032124e-05,0.0003189551240995957,0.00772272138720945
9581,,3.210573254121425e-05,0.0003189551240995957,0.00772272138720945
9601,,3.200311514132422e-05,0.0003189551240995957,0.00772272138720945
9621,,3.183882164943248e-05,0.0003189551240995957,0.00772272138720945
9641,,3.169581915656375e-05,0.0003189551240995957,0.00772272138720945
9661,,3.156542270467535e-05,0.0003189551240995957,0.00772272138720945
9681,,3.1375940203430644e-05,0.0003189551240995957,0.00772272138720945
9701,,3.1240799609681425e-05,0.0003189551240995957,0.00772272138720945
9721,,3.111842684217709e-05,0.0003189551240995957,0.00772272138720945
9741,,3.1004173744671363e-05,0.0003189551240995957,0.00772272138720945
9761,,3.084761986542632e-05,0.0003189551240995957,0.00772272138720945
9781,,3.073370874164377e-05,0.0003189551240995957,0.00772272138720945
9801,,3.0659118042919805e-05,0.0003189551240995957,0.00772272138720945
9821,,3.057566582955105e-05,0.0003189551240995957,0.00772272138720945
9841,,3.0486950414127403e-05,0.0003189551240995957,0.00772272138720945
9861,,3.040032885398207e-05,0.0003189551240995957,0.00772272138720945
9881,,3.031432088759225e-05,0.0003240203158947801,0.00772272138720945
9901,,3.026051976213755e-05,0.0003240203158947801,0.00772272138720945
9921,,3.0177363559810653e-05,0.0003240203158947801,0.00772272138720945
9941,,3.0121706376098617e-05,0.0003240203158947801,0.00772272138720945
9961,,3.00337212171333e-05,0.0003240203158947801,0.00772272138720945
9981,,2.993903278159382e-05,0.0003240203158947801,0.00772272138720945
10001,,,0.0003240203158947801,0.00772272138720945
10021,,,0.0003240203158947801,0.00772272138720945
10041,,,0.0003240203158947801,0.007727387844506479
10061,,,0.0003240203158947801,0.007727387844506479
10081,,,0.0003240203158947801,0.007727387844506479
10101,,,0.0003240203158947801,0.007727387844506479
10121,,,0.0003240203158947801,0.007727387844506479
10141,,,0.0003240203158947801,0.007727387844506479
10161,,,0.0003240203158947801,0.007727387844506479
10181,,,0.0003240203158947801,0.007727387844506479
10201,,,0.0003240203158947801,0.007727387844506479
10221,,,0.0003240203158947801,0.007727387844506479
10241,,,0.00031625406370289634,0.007727387844506479
10261,,,0.00031625406370289634,0.00771558526873824
10281,,,0.00031625406370289634,0.007627619894103621
10301,,,0.00031625406370289634,0.007627619894103621
10321,,,0.00031625406370289634,0.007627619894103621
10341,,,0.00031625406370289634,0.007617760320523258
10361,,,0.00031625406370289634,0.007617760320523258
10381,,,0.00031625406370289634,0.007617760320523258
10401,,,0.00031625406370289634,0.007617760320523258
10421,,,0.00031625406370289634,0.007354554759078497
10441,,,0.00031625406370289634,0.007354554759078497
10461,,,0.00031625406370289634,0.007354554759078497
10481,,,0.00031625406370289634,0.007354554759078497
10501,,,0.00031625406370289634,0.007354554759078497
10521,,,0.00031625406370289634,0.007263356387010606
10541,,,0.00031625406370289634,0.007263356387010606
10561,,,0.00031625406370289634,0.007232768942011512
10581,,,0.00031625406370289634,0.007232768942011512
10601,,,0.00031625406370289634,0.007232768942011512
10621,,,0.00031625406370289634,0.007232768942011512
10641,,,0.00031625406370289634,0.007232768942011512
10661,,,0.00031625406370289634,0.007232768942011512
10681,,,0.00031625406370289634,0.007232768942011512
10701,,,0.00031625406370289634,0.007232768942011512
10721,,,0.00031625406370289634,0.007232768942011512
10741,,,0.00031625406370289634,0.007232768942011512
10761,,,0.00031625406370289634,0.007232768942011512
10781,,,0.00031625406370289634,0.007232768942011512
10801,,,0.00031625406370289634,0.007232768942011512
10821,,,0.00031625406370289634,0.0071756832893945174
10841,,,0.00031625406370289634,0.0071756832893945174
10861,,,0.00031625406370289634,0.0071756832893945174
10881,,,0.00031625406370289634,0.0071756832893945174
10901,,,0.00031625406370289634,0.0071763883673683655
10921,,,0.00031625406370289634,0.0071763883673683655
10941,,,0.00031625406370289634,0.0071763883673683655
10961,,,0.00031625406370289634,0.0071763883673683655
10981,,,0.00031625406370289634,0.0071763883673683655
11001,,,0.00031625406370289634,0.0071763883673683655
11021,,,0.00031625406370289634,0.0071763883673683655
11041,,,0.00031625406370289634,0.0071763883673683655
11061,,,0.00031625406370289634,0.0071763883673683655
11081,,,0.00031625406370289634,0.0071763883673683655
11101,,,0.00031625406370289634,0.0071763883673683655
11121,,,0.00031625406370289634,0.0071763883673683655
11141,,,0.00031625406370289634,0.0071763883673683655
11161,,,0.00031625406370289634,0.0071763883673683655
11181,,,0.00031625406370289634,0.0071763883673683655
11201,,,0.00031625406370289634,0.0071763883673683655
11221,,,0.00031625406370289634,0.0071763883673683655
11241,,,0.00031625406370289634,0.0071763883673683655
11261,,,0.00031625406370289634,0.0071763883673683655
11281,,,0.00031625406370289634,0.0071763883673683655
11301,,,0.00031625406370289634,0.0071763883673683655
11321,,,0.00031625406370289634,0.0071763883673683655
11341,,,0.00031625406370289634,0.0071763883673683655
11361,,,0.00031625406370289634,0.0071763883673683655
11381,,,0.00031625406370289634,0.0071763883673683655
11401,,,0.00031625406370289634,0.007005843050331197
11421,,,0.00031625406370289634,0.007005843050331197
11441,,,0.00031625406370289634,0.007005843050331197
11461,,,0.00031625406370289634,0.007005843050331197
11481,,,0.00031625406370289634,0.006867941491432949
11501,,,0.00031625406370289634,0.006776310220944086
11521,,,0.00031625406370289634,0.006703000584226386
11541,,,0.00031625406370289634,0.006703000584226386
11561,,,0.00031625406370289634,0.006703000584226386
11581,,,0.00031625406370289634,0.006703000584226386
11601,,,0.00031625406370289634,0.006597558690011486
11621,,,0.00031625406370289634,0.006597558690011486
11641,,,0.00031625406370289634,0.006597558690011486
11661,,,0.00031625406370289634,0.006597558690011486
11681,,,0.00031625406370289634,0.006597558690011486
11701,,,0.00031625406370289634,0.006597558690011486
11721,,,0.00031625406370289634,0.006597558690011486
11741,,,0.00031625406370289634,0.006597558690011486
11761,,,0.00031625406370289634,0.006597558690011486
11781,,,0.00031625406370289634,0.006597558690011486
11801,,,0.00031625406370289634,0.006597558690011486
11821,,,0.00031625406370289634,0.006597558690011486
11841,,,0.00031625406370289634,0.006597558690011486
11861,,,0.00031625406370289634,0.006597558690011486
11881,,,0.00031625406370289634,0.006597558690011486
11901,,,0.00031625406370289634,0.006597558690011486
11921,,,0.00031625406370289634,0.006597558690011486
11941,,,0.00031625406370289634,0.006597558690011486
11961,,,0.00031625406370289634,0.006597558690011486
11981,,,0.00031625406370289634,0.006597558690011486
12001,,,0.00031625406370289634,0.006597558690011486
12021,,,0.00031625406370289634,0.006597558690011486
12041,,,0.00031625406370289634,0.006597558690011486
12061,,,0.00031625406370289634,0.006597558690011486
12081,,,0.00031625406370289634,0.006597558690011486
12101,,,0.00031625406370289634,0.006597558690011486
12121,,,0.00031625406370289634,0.006597558690011486
12141,,,0.00031625406370289634,0.006597558690011486
12161,,,0.00031625406370289634,0.006597558690011486
12181,,,0.00031625406370289634,0.006597558690011486
12201,,,0.00031625406370289634,0.006597558690011486
12221,,,0.00031625406370289634,0.006597558690011486
12241,,,0.00031625406370289634,0.006597558690011486
12261,,,0.00031625406370289634,0.006597558690011486
12281,,,0.00031625406370289634,0.006597558690011486
12301,,,0.00031625406370289634,0.006597558690011486
12321,,,0.00031625406370289634,0.006597558690011486
12341,,,0.00031625406370289634,0.006597558690011486
12361,,,0.00031625406370289634,0.006597558690011486
12381,,,0.00031625406370289634,0.006597558690011486
12401,,,0.00031625406370289634,0.006597558690011486
12421,,,0.00031625406370289634,0.006597558690011486
12441,,,0.00031625406370289634,0.006597558690011486
12461,,,0.00031625406370289634,0.006597558690011486
12481,,,0.00031625406370289634,0.006597558690011486
12501,,,0.00031625406370289634,0.006597558690011486
12521,,,0.00031625406370289634,0.006597558690011486
12541,,,0.00031625406370289634,0.006597558690011486
12561,,,0.00031625406370289634,0.006597558690011486
12581,,,0.00031625406370289634,0.006597558690011486
12601,,,0.00031625406370289634,0.006597558690011486
12621,,,0.00031625406370289634,0.006597558690011486
12641,,,0.00031625406370289634,0.006597558690011486
12661,,,0.00031625406370289634,0.006597558690011486
12681,,,0.00031625406370289634,0.006597558690011486
12701,,,0.00031625406370289634,0.006597558690011486
12721,,,0.00031625406370289634,0.006597558690011486
12741,,,0.00031625406370289634,0.006597558690011486
12761,,,0.00031625406370289634,0.006597558690011486
12781,,,0.00031625406370289634,0.006597558690011486
12801,,,0.00031625406370289634,0.006597558690011486
12821,,,0.00031625406370289634,0.006597558690011486
12841,,,0.00031625406370289634,0.006597558690011486
12861,,,0.00031625406370289634,0.006597558690011486
12881,,,0.00031625406370289634,0.006597558690011486
12901,,,0.00031625406370289634,0.006597558690011486
12921,,,0.00031625406370289634,0.006597558690011486
12941,,,0.00031625406370289634,0.006597558690011486
12961,,,0.00031625406370289634,0.006597558690011486
12981,,,0.00031625406370289634,0.006597558690011486
13001,,,0.00031625406370289634,0.006597558690011486
13021,,,0.00031625406370289634,0.006597558690011486
13041,,,0.00031625406370289634,0.006597558690011486
13061,,,0.00031625406370289634,0.006597558690011486
13081,,,0.00031625406370289634,0.006597558690011486
13101,,,0.00031625406370289634,0.006597558690011486
13121,,,0.00031625406370289634,0.006597558690011486
13141,,,0.00031625406370289634,0.006585171070213494
13161,,,0.00031625406370289634,0.006585171070213494
13181,,,0.00031625406370289634,0.006585171070213494
13201,,,0.00031625406370289634,0.006585171070213494
13221,,,0.00031625406370289634,0.006585171070213494
13241,,,0.00031625406370289634,0.006585171070213494
13261,,,0.00031625406370289634,0.006585171070213494
13281,,,0.00031625406370289634,0.006585171070213494
13301,,,0.00031625406370289634,0.006585171070213494
13321,,,0.00031625406370289634,0.006585171070213494
13341,,,0.00031625406370289634,0.006585171070213494
13361,,,0.00031625406370289634,0.006585171070213494
13381,,,0.00031625406370289634,0.006585171070213494
13401,,,0.00031625406370289634,0.006585171070213494
13421,,,0.00031625406370289634,0.006585171070213494
13441,,,0.00031625406370289634,0.006585171070213494
13461,,,0.00031625406370289634,0.006585171070213494
13481,,,0.00031625406370289634,0.006585171070213494
13501,,,0.00031625406370289634,0.006585171070213494
13521,,,0.00031625406370289634,0.006585171070213494
13541,,,0.00031625406370289634,0.006585171070213494
13561,,,0.00031625406370289634,0.006585171070213494
13581,,,0.00031625406370289634,0.006585171070213494
13601,,,0.00031625406370289634,0.006585171070213494
13621,,,0.00031625406370289634,0.006585171070213494
13641,,,0.00031625406370289634,0.006585171070213494
13661,,,0.00031625406370289634,0.006585171070213494
13681,,,0.00031266913424867415,0.006585171070213494
13701,,,0.00031266913424867415,0.006585171070213494
13721,,,0.00031266913424867415,0.006585171070213494
13741,,,0.00031266913424867415,0.006526514068862398
13761,,,0.00031266913424867415,0.006526514068862398
13781,,,0.00031266913424867415,0.006526514068862398
13801,,,0.00031266913424867415,0.006526514068862398
13821,,,0.00031266913424867415,0.006526514068862398
13841,,,0.00031266913424867415,0.006526514068862398
13861,,,0.00031266913424867415,0.006526514068862398
13881,,,0.00029384996879525636,0.006526514068862398
13901,,,0.00029384996879525636,0.006526514068862398
13921,,,0.00029384996879525636,0.006526514068862398
13941,,,0.00029384996879525636,0.006526514068862398
13961,,,0.00029384996879525636,0.006526514068862398
13981,,,0.00029384996879525636,0.006526514068862398
14001,,,0.00029384996879525636,0.006526514068862398
14021,,,0.00029384996879525636,0.006526514068862398
14041,,,0.00029384996879525636,0.006526514068862398
14061,,,0.00029384996879525636,0.006526514068862398
14081,,,0.00029384996879525636,0.006526514068862398
14101,,,0.00029384996879525636,0.006526514068862398
14121,,,0.00029384996879525636,0.006526514068862398
14141,,,0.00029384996879525636,0.006526514068862398
14161,,,0.00029384996879525636,0.006526514068862398
14181,,,0.00029384996879525636,0.006526514068862398
14201,,,0.00029384996879525636,0.006526514068862398
14221,,,0.00029384996879525636,0.006526514068862398
14241,,,0.00029384996879525636,0.006526514068862398
14261,,,0.00029384996879525636,0.006526514068862398
14281,,,0.00029384996879525636,0.006526514068862398
14301,,,0.00029384996879525636,0.006526514068862398
14321,,,0.00029384996879525636,0.006526514068862398
14341,,,0.00029384996879525636,0.006526514068862398
14361,,,0.00029384996879525636,0.006526514068862398
14381,,,0.00029384996879525636,0.006526514068862398
14401,,,0.00029384996879525636,0.006526514068862398
14421,,,0.00029384996879525636,0.006506948278079591
14441,,,0.00029384996879525636,0.006506948278079591
14461,,,0.00029384996879525636,0.006506948278079591
14481,,,0.00029384996879525636,0.006506948278079591
14501,,,0.00029384996879525636,0.006506948278079591
14521,,,0.00029384996879525636,0.006506948278079591
14541,,,0.00029384996879525636,0.006506948278079591
14561,,,0.00029384996879525636,0.006506948278079591
14581,,,0.00029384996879525636,0.006506948278079591
14601,,,0.00029384996879525636,0.006506948278079591
14621,,,0.00029384996879525636,0.006506948278079591
14641,,,0.00029384996879525636,0.006506948278079591
14661,,,0.00029384996879525636,0.006506948278079591
14681,,,0.00029384996879525636,0.006506948278079591
14701,,,0.00029384996879525636,0.006506948278079591
14721,,,0.00029384996879525636,0.006506948278079591
14741,,,0.00029384996879525636,0.006506948278079591
14761,,,0.00029384996879525636,0.006506948278079591
14781,,,0.00029384996879525636,0.006506948278079591
14801,,,0.00029384996879525636,0.006506948278079591
14821,,,0.00029384996879525636,0.006506948278079591
14841,,,0.00029384996879525636,0.006506948278079591
14861,,,0.00029384996879525636,0.006506948278079591
14881,,,0.00029384996879525636,0.006506948278079591
14901,,,0.00029384996879525636,0.006506948278079591
14921,,,0.00029384996879525636,0.006506948278079591
14941,,,0.00029384996879525636,0.006506948278079591
14961,,,0.00029384996879525636,0.006506948278079591
14981,,,0.00029384996879525636,0.006506948278079591
15001,,,0.00029384996879525636,0.006506948278079591
15021,,,0.00029384996879525636,0.006506948278079591
15041,,,0.00029384996879525636,0.006506948278079591
15061,,,0.00029384996879525636,0.006506948278079591
15081,,,0.00029384996879525636,0.006506948278079591
15101,,,0.00029384996879525636,0.006506948278079591
15121,,,0.00029384996879525636,0.006506948278079591
15141,,,0.0002794989191674535,0.006506948278079591
15161,,,0.0002794989191674535,0.006506948278079591
15181,,,0.0002794989191674535,0.006506948278079591
15201,,,0.0002794989191674535,0.006506948278079591
15221,,,0.0002794989191674535,0.006506948278079591
15241,,,0.0002794989191674535,0.006506948278079591
15261,,,0.0002794989191674535,0.006506948278079591
15281,,,0.0002794989191674535,0.006506948278079591
15301,,,0.0002794989191674535,0.006506948278079591
15321,,,0.0002794989191674535,0.006506948278079591
15341,,,0.0002794989191674535,0.006506948278079591
15361,,,0.0002794989191674535,0.006506948278079591
15381,,,0.0002794989191674535,0.006506948278079591
15401,,,0.0002794989191674535,0.006506948278079591
15421,,,0.0002794989191674535,0.006506948278079591
15441,,,0.0002794989191674535,0.006506948278079591
15461,,,0.0002794989191674535,0.006506948278079591
15481,,,0.0002794989191674535,0.006506948278079591
15501,,,0.0002794989191674535,0.006506948278079591
15521,,,0.0002794989191674535,0.006506948278079591
15541,,,0.0002794989191674535,0.006506948278079591
15561,,,0.0002794989191674535,0.006506948278079591
15581,,,0.0002794989191674535,0.006506948278079591
15601,,,0.0002794989191674535,0.006506948278079591
15621,,,0.0002794989191674535,0.006506948278079591
15641,,,0.0002794989191674535,0.006506948278079591
15661,,,0.0002794989191674535,0.006506948278079591
15681,,,0.0002794989191674535,0.006506948278079591
15701,,,0.0002794989191674535,0.006506948278079591
15721,,,0.0002794989191674535,0.006506948278079591
15741,,,0.0002794989191674535,0.006506948278079591
15761,,,0.0002794989191674535,0.006506948278079591
15781,,,0.0002794989191674535,0.006506948278079591
15801,,,0.0002794989191674535,0.006506948278079591
15821,,,0.0002794989191674535,0.006506948278079591
15841,,,0.0002794989191674535,0.006506948278079591
15861,,,0.0002794989191674535,0.006506948278079591
15881,,,0.0002794989191674535,0.006506948278079591
15901,,,0.0002794989191674535,0.006506948278079591
15921,,,0.0002794989191674535,0.006506948278079591
15941,,,0.0002794989191674535,0.006506948278079591
15961,,,0.0002794989191674535,0.006506948278079591
15981,,,0.0002794989191674535,0.006506948278079591
16001,,,0.0002794989191674535,0.006506948278079591
16021,,,0.0002794989191674535,0.006506948278079591
16041,,,0.0002794989191674535,0.006506948278079591
16061,,,0.0002794989191674535,0.006506948278079591
16081,,,0.0002794989191674535,0.006506948278079591
16101,,,0.0002794989191674535,0.006506948278079591
16121,,,0.0002794989191674535,0.006506948278079591
16141,,,0.0002794989191674535,0.006506948278079591
16161,,,0.0002794989191674535,0.006506948278079591
16181,,,0.0002794989191674535,0.006506948278079591
16201,,,0.0002794989191674535,0.006506948278079591
16221,,,0.0002794989191674535,0.006506948278079591
16241,,,0.0002794989191674535,0.006506948278079591
16261,,,0.0002794989191674535,0.006506948278079591
16281,,,0.0002794989191674535,0.006506948278079591
16301,,,0.0002794989191674535,0.006506948278079591
16321,,,0.0002794989191674535,0.006506948278079591
16341,,,0.0002794989191674535,0.006506948278079591
16361,,,0.0002794989191674535,0.006506948278079591
16381,,,0.0002794989191674535,0.006506948278079591
16401,,,0.0002794989191674535,0.006506948278079591
16421,,,0.0002794989191674535,0.006506948278079591
16441,,,0.0002794989191674535,0.006506948278079591
16461,,,0.0002794989191674535,0.006506948278079591
16481,,,0.0002794989191674535,0.006506948278079591
16501,,,0.0002794989191674535,0.006506948278079591
16521,,,0.0002794989191674535,0.006506948278079591
16541,,,0.0002794989191674535,0.006506948278079591
16561,,,0.0002794989191674535,0.006506948278079591
16581,,,0.0002794989191674535,0.006501339019307108
16601,,,0.0002794989191674535,0.006501339019307108
16621,,,0.0002794989191674535,0.006501339019307108
16641,,,0.0002794989191674535,0.006501339019307108
16661,,,0.0002794989191674535,0.006501339019307108
16681,,,0.0002794989191674535,0.006501339019307108
16701,,,0.0002794989191674535,0.006501339019307108
16721,,,0.0002794989191674535,0.006501339019307108
16741,,,0.0002794989191674535,0.006501339019307108
16761,,,0.0002794989191674535,0.006485670029796987
16781,,,0.0002794989191674535,0.006485670029796987
16801,,,0.0002794989191674535,0.006485670029796987
16821,,,0.0002794989191674535,0.006485670029796987
16841,,,0.0002794989191674535,0.006485670029796987
16861,,,0.0002794989191674535,0.006485670029796987
16881,,,0.0002794989191674535,0.006485670029796987
16901,,,0.0002794989191674535,0.006485670029796987
16921,,,0.0002794989191674535,0.006485670029796987
16941,,,0.0002794989191674535,0.006485670029796987
16961,,,0.0002794989191674535,0.006485670029796987
16981,,,0.0002794989191674535,0.006485670029796987
17001,,,0.0002794989191674535,0.006485670029796987
17021,,,0.0002794989191674535,0.006485670029796987
17041,,,0.0002794989191674535,0.006485670029796987
17061,,,0.0002794989191674535,0.0064756245042962785
17081,,,0.0002794989191674535,0.0064756245042962785
17101,,,0.0002794989191674535,0.0064756245042962785
17121,,,0.0002794989191674535,0.0064756245042962785
17141,,,0.0002794989191674535,0.0064756245042962785
17161,,,0.0002794989191674535,0.0064756245042962785
17181,,,0.0002794989191674535,0.0064756245042962785
17201,,,0.0002794989191674535,0.006388335395543645
17221,,,0.0002794989191674535,0.006388335395543645
17241,,,0.0002794989191674535,0.006388335395543645
17261,,,0.0002794989191674535,0.006388335395543645
17281,,,0.0002794989191674535,0.006388335395543645
17301,,,0.0002794989191674535,0.006388335395543645
17321,,,0.0002794989191674535,0.006388335395543645
17341,,,0.0002794989191674535,0.006388335395543645
17361,,,0.0002794989191674535,0.006388335395543645
17381,,,0.0002794989191674535,0.006388335395543645
17401,,,0.0002794989191674535,0.006388335395543645
17421,,,0.0002794989191674535,0.006388335395543645
17441,,,0.0002794989191674535,0.006388335395543645
17461,,,0.0002794989191674535,0.006388335395543645
17481,,,0.0002794989191674535,0.006388335395543645
17501,,,0.0002794989191674535,0.006388335395543645
17521,,,0.0002794989191674535,0.006388335395543645
17541,,,0.0002794989191674535,0.006388335395543645
17561,,,0.0002794989191674535,0.006388335395543645
17581,,,0.0002794989191674535,0.006388335395543645
17601,,,0.0002794989191674535,0.006388335395543645
17621,,,0.0002794989191674535,0.006388335395543645
17641,,,0.0002794989191674535,0.006388335395543645
17661,,,0.0002794989191674535,0.006388335395543645
17681,,,0.0002794989191674535,0.006388335395543645
17701,,,0.0002794989191674535,0.006388335395543645
17721,,,0.0002794989191674535,0.006388335395543645
17741,,,0.0002794989191674535,0.006388335395543645
17761,,,0.0002794989191674535,0.006388335395543645
17781,,,0.0002794989191674535,0.006388335395543645
17801,,,0.0002794989191674535,0.006388335395543645
17821,,,0.0002794989191674535,0.006388335395543645
17841,,,0.0002794989191674535,0.006388335395543645
17861,,,0.0002794989191674535,0.006388335395543645
17881,,,0.0002794989191674535,0.006388335395543645
17901,,,0.0002794989191674535,0.006388335395543645
17921,,,0.0002794989191674535,0.006388335395543645
17941,,,0.0002794989191674535,0.006388335395543645
17961,,,0.0002794989191674535,0.006388335395543645
17981,,,0.0002794989191674535,0.006388335395543645
18001,,,0.0002794989191674535,0.006388335395543645
18021,,,0.0002794989191674535,0.006388335395543645
18041,,,0.0002794989191674535,0.006388335395543645
18061,,,0.0002794989191674535,0.006388335395543645
18081,,,0.0002794989191674535,0.006388335395543645
18101,,,0.0002794989191674535,0.006388335395543645
18121,,,0.0002794989191674535,0.006388335395543645
18141,,,0.0002794989191674535,0.006388335395543645
18161,,,0.0002794989191674535,0.006388335395543645
18181,,,0.0002794989191674535,0.006388335395543645
18201,,,0.0002794989191674535,0.006171822752264164
18221,,,0.0002794989191674535,0.006171822752264164
18241,,,0.0002794989191674535,0.006171822752264164
18261,,,0.0002794989191674535,0.006171822752264164
18281,,,0.0002794989191674535,0.006171822752264164
18301,,,0.0002794989191674535,0.006171822752264164
18321,,,0.0002794989191674535,0.006171822752264164
18341,,,0.0002794989191674535,0.006171822752264164
18361,,,0.0002794989191674535,0.006171822752264164
18381,,,0.0002794989191674535,0.006171822752264164
18401,,,0.0002794989191674535,0.006171822752264164
18421,,,0.0002794989191674535,0.006171822752264164
18441,,,0.0002794989191674535,0.006171822752264164
18461,,,0.0002794989191674535,0.006171822752264164
18481,,,0.0002794989191674535,0.006171822752264164
18501,,,0.0002794989191674535,0.006171822752264164
18521,,,0.0002794989191674535,0.006171822752264164
18541,,,0.0002794989191674535,0.006171822752264164
18561,,,0.0002794989191674535,0.006171822752264164
18581,,,0.0002794989191674535,0.006171822752264164
18601,,,0.0002794989191674535,0.006171822752264164
18621,,,0.0002794989191674535,0.006171822752264164
18641,,,0.0002794989191674535,0.006171822752264164
18661,,,0.0002794989191674535,0.006171822752264164
18681,,,0.0002794989191674535,0.006171822752264164
18701,,,0.0002794989191674535,0.006171822752264164
18721,,,0.0002794989191674535,0.006171822752264164
18741,,,0.0002794989191674535,0.006171822752264164
18761,,,0.0002794989191674535,0.006171822752264164
18781,,,0.0002794989191674535,0.006171822752264164
18801,,,0.0002794989191674535,0.006171822752264164
18821,,,0.0002794989191674535,0.006171822752264164
18841,,,0.0002794989191674535,0.006171822752264164
18861,,,0.0002794989191674535,0.006171822752264164
18881,,,0.0002794989191674535,0.006171822752264164
18901,,,0.0002794989191674535,0.006171822752264164
18921,,,0.0002794989191674535,0.006171822752264164
18941,,,0.0002794989191674535,0.006171822752264164
18961,,,0.0002794989191674535,0.006171822752264164
18981,,,0.0002794989191674535,0.006171822752264164
19001,,,0.0002794989191674535,0.006171822752264164
19021,,,0.0002794989191674535,0.006171822752264164
19041,,,0.0002794989191674535,0.006171822752264164
19061,,,0.0002794989191674535,0.006171822752264164
19081,,,0.00027941660844955896,0.006171822752264164
19101,,,0.00027941660844955896,0.006171822752264164
19121,,,0.00027941660844955896,0.006171822752264164
19141,,,0.00027941660844955896,0.006171822752264164
19161,,,0.00027941660844955896,0.006171822752264164
19181,,,0.00027941660844955896,0.006171822752264164
19201,,,0.00027941660844955896,0.006171822752264164
19221,,,0.00027941660844955896,0.006171822752264164
19241,,,0.00027941660844955896,0.006171822752264164
19261,,,0.00027941660844955896,0.006171822752264164
19281,,,0.00027941660844955896,0.006171822752264164
19301,,,0.00027941660844955896,0.006171822752264164
19321,,,0.00027941660844955896,0.006171822752264164
19341,,,0.00027941660844955896,0.006171822752264164
19361,,,0.00027941660844955896,0.006171822752264164
19381,,,0.00027941660844955896,0.006171822752264164
19401,,,0.00027941660844955896,0.006171822752264164
19421,,,0.00027941660844955896,0.006171822752264164
19441,,,0.00027941660844955896,0.0061519720835517145
19461,,,0.00027941660844955896,0.0061519720835517145
19481,,,0.00027941660844955896,0.0061519720835517145
19501,,,0.00027941660844955896,0.0061519720835517145
19521,,,0.00027941660844955896,0.0061519720835517145
19541,,,0.00027941660844955896,0.0061519720835517145
19561,,,0.00027941660844955896,0.0061519720835517145
19581,,,0.00027941660844955896,0.0061519720835517145
19601,,,0.00027941660844955896,0.0061519720835517145
19621,,,0.00027941660844955896,0.0061519720835517145
19641,,,0.00027941660844955896,0.0061519720835517145
19661,,,0.00027941660844955896,0.0061519720835517145
19681,,,0.00027941660844955896,0.0061519720835517145
19701,,,0.00027941660844955896,0.0061519720835517145
19721,,,0.00027941660844955896,0.0061519720835517145
19741,,,0.00027941660844955896,0.006128316341888489
19761,,,0.00027941660844955896,0.006051607471926639
19781,,,0.00027941660844955896,0.006051607471926639
19801,,,0.00027941660844955896,0.006051607471926639
19821,,,0.00027941660844955896,0.006051607471926639
19841,,,0.00027941660844955896,0.006051607471926639
19861,,,0.00027941660844955896,0.006051607471926639
19881,,,0.00027941660844955896,0.006051607471926639
19901,,,0.00027941660844955896,0.006051607471926639
19921,,,0.00027941660844955896,0.006051607471926639
19941,,,0.00027941660844955896,0.006051607471926639
19961,,,0.00027941660844955896,0.006051607471926639
19981,,,0.00027941660844955896,0.006051607471926639
20001,,,0.00027941660844955896,0.006051607471926639
20021,,,0.00027941660844955896,0.006051607471926639
20041,,,0.00027941660844955896,0.006051607471926639
20061,,,0.00027941660844955896,0.006051607471926639
20081,,,0.00027941660844955896,0.006051607471926639
20101,,,0.00027941660844955896,0.006051607471926639
20121,,,0.00027941660844955896,0.006051607471926639
20141,,,0.00027941660844955896,0.006051607471926639
20161,,,0.00027941660844955896,0.006051607471926639
20181,,,0.00027941660844955896,0.006051607471926639
20201,,,0.00027941660844955896,0.006051607471926639
20221,,,0.00027941660844955896,0.006051607471926639
20241,,,0.00027941660844955896,0.006051607471926639
20261,,,0.00027941660844955896,0.006051607471926639
20281,,,0.00027941660844955896,0.006051607471926639
20301,,,0.00027941660844955896,0.006051607471926639
20321,,,0.00027941660844955896,0.006051607471926639
20341,,,0.00027941660844955896,0.006051607471926639
20361,,,0.00027941660844955896,0.006051607471926639
20381,,,0.00027941660844955896,0.006051607471926639
20401,,,0.00027941660844955896,0.006051607471926639
20421,,,0.00027941660844955896,0.006051607471926639
20441,,,0.00027941660844955896,0.006051607471926639
20461,,,0.00027941660844955896,0.006051607471926639
20481,,,0.00027941660844955896,0.006051607471926639
20501,,,0.00027941660844955896,0.006051607471926639
20521,,,0.00027941660844955896,0.006051607471926639
20541,,,0.00027941660844955896,0.006051607471926639
20561,,,0.00027941660844955896,0.006051607471926639
20581,,,0.00027941660844955896,0.006051607471926639
20601,,,0.00027941660844955896,0.006051607471926639
20621,,,0.00027941660844955896,0.006051607471926639
20641,,,0.00027941660844955896,0.006051607471926639
20661,,,0.00027941660844955896,0.006051607471926639
20681,,,0.00027941660844955896,0.006051607471926639
20701,,,0.00027941660844955896,0.006051607471926639
20721,,,0.00027941660844955896,0.006051607471926639
20741,,,0.00027941660844955896,0.006051607471926639
20761,,,0.00027941660844955896,0.006051607471926639
20781,,,0.00027941660844955896,0.006051607471926639
20801,,,0.00027941660844955896,0.006051607471926639
20821,,,0.00027941660844955896,0.006051607471926639
20841,,,0.00027941660844955896,0.006051607471926639
20861,,,0.00027941660844955896,0.006051607471926639
20881,,,0.00027941660844955896,0.006051607471926639
20901,,,0.00027941660844955896,0.006051607471926639
20921,,,0.00027941660844955896,0.006051607471926639
20941,,,0.00027941660844955896,0.006051607471926639
20961,,,0.00027941660844955896,0.006051607471926639
20981,,,0.00027941660844955896,0.006051607471926639
21001,,,0.00027941660844955896,0.006051607471926639
21021,,,0.00027941660844955896,0.006051607471926639
21041,,,0.00027941660844955896,0.006051607471926639
21061,,,0.00027941660844955896,0.006051607471926639
21081,,,0.00027941660844955896,0.006051607471926639
21101,,,0.00027941660844955896,0.006051607471926639
21121,,,0.00027941660844955896,0.006051607471926639
21141,,,0.00027941660844955896,0.006051607471926639
21161,,,0.00027941660844955896,0.006051607471926639
21181,,,0.00027941660844955896,0.006051607471926639
21201,,,0.00027941660844955896,0.006051607471926639
21221,,,0.00027941660844955896,0.006051607471926639
21241,,,0.00027941660844955896,0.006051607471926639
21261,,,0.00027941660844955896,0.006051607471926639
21281,,,0.00027941660844955896,0.006051607471926639
21301,,,0.00027941660844955896,0.006051607471926639
21321,,,0.00027941660844955896,0.006051607471926639
21341,,,0.00027941660844955896,0.006051607471926639
21361,,,0.00027941660844955896,0.006051607471926639
21381,,,0.00027941660844955896,0.006051607471926639
21401,,,0.00027941660844955896,0.006051607471926639
21421,,,0.00027941660844955896,0.006051607471926639
21441,,,0.00027941660844955896,0.006039780801028597
21461,,,0.00027941660844955896,0.006039780801028597
21481,,,0.00027941660844955896,0.006039780801028597
21501,,,0.00027941660844955896,0.006039780801028597
21521,,,0.00027941660844955896,0.006039780801028597
21541,,,0.00027941660844955896,0.006039780801028597
21561,,,0.00027941660844955896,0.006039780801028597
21581,,,0.00027941660844955896,0.006039780801028597
21601,,,0.00027941660844955896,0.006039780801028597
21621,,,0.00027941660844955896,0.006039780801028597
21641,,,0.00027941660844955896,0.006039780801028597
21661,,,0.00027941660844955896,0.006039780801028597
21681,,,0.00027941660844955896,0.006039780801028597
21701,,,0.00027941660844955896,0.006039780801028597
21721,,,0.00027941660844955896,0.006039780801028597
21741,,,0.00027941660844955896,0.006039780801028597
21761,,,0.00027941660844955896,0.006039780801028597
21781,,,0.00027941660844955896,0.006039780801028597
21801,,,0.00027941660844955896,0.006039780801028597
21821,,,0.00027941660844955896,0.006039780801028597
21841,,,0.00027941660844955896,0.006039780801028597
21861,,,0.00027941660844955896,0.006039780801028597
21881,,,0.00027941660844955896,0.006039780801028597
21901,,,0.00027941660844955896,0.006039780801028597
21921,,,0.00027941660844955896,0.006039780801028597
21941,,,0.00027941660844955896,0.006039780801028597
21961,,,0.00027941660844955896,0.006039780801028597
21981,,,0.00027941660844955896,0.006039780801028597
22001,,,0.00027941660844955896,0.006039780801028597
22021,,,0.00027941660844955896,0.006039780801028597
22041,,,0.00027941660844955896,0.006039780801028597
22061,,,0.00027941660844955896,0.006039780801028597
22081,,,0.00027941660844955896,0.006039780801028597
22101,,,0.00027941660844955896,0.006039780801028597
22121,,,0.00027941660844955896,0.006039780801028597
22141,,,0.00027941660844955896,0.006039780801028597
22161,,,0.00027941660844955896,0.005961266484652566
22181,,,0.00027941660844955896,0.005961266484652566
22201,,,0.00027941660844955896,0.005961266484652566
22221,,,0.00027941660844955896,0.005961266484652566
22241,,,0.00027941660844955896,0.005961266484652566
22261,,,0.00027941660844955896,0.005961266484652566
22281,,,0.00027941660844955896,0.005961266484652566
22301,,,0.00027941660844955896,0.005961266484652566
22321,,,0.00027941660844955896,0.005961266484652566
22341,,,0.00027941660844955896,0.005961266484652566
22361,,,0.00027941660844955896,0.005961266484652566
22381,,,0.00027941660844955896,0.005961266484652566
22401,,,0.00027941660844955896,0.005961266484652566
22421,,,0.00027941660844955896,0.005943118806943183
22441,,,0.00027941660844955896,0.005943118806943183
22461,,,0.00027941660844955896,0.005943118806943183
22481,,,0.00027941660844955896,0.005943118806943183
22501,,,0.00027941660844955896,0.005943118806943183
22521,,,0.00027941660844955896,0.005943118806943183
22541,,,0.00027941660844955896,0.005943118806943183
22561,,,0.00027941660844955896,0.005943118806943183
22581,,,0.00027941660844955896,0.005943118806943183
22601,,,0.00027941660844955896,0.005943118806943183
22621,,,0.00027941660844955896,0.005943118806943183
22641,,,0.00027941660844955896,0.005943118806943183
22661,,,0.00027941660844955896,0.005943118806943183
22681,,,0.00027941660844955896,0.005943118806943183
22701,,,0.00027941660844955896,0.005943118806943183
22721,,,0.00027941660844955896,0.005943118806943183
22741,,,0.00027941660844955896,0.005943118806943183
22761,,,0.00027941660844955896,0.005943118806943183
22781,,,0.00027941660844955896,0.005943118806943183
22801,,,0.00027941660844955896,0.005943118806943183
22821,,,0.00027941660844955896,0.005943118806943183
22841,,,0.00027941660844955896,0.005943118806943183
22861,,,0.00027941660844955896,0.005943118806943183
22881,,,0.00027941660844955896,0.005942288884954065
22901,,,0.00027941660844955896,0.005942288884954065
22921,,,0.00027941660844955896,0.005942288884954065
22941,,,0.00027941660844955896,0.005942288884954065
22961,,,0.00027941660844955896,0.005942288884954065
22981,,,0.00027941660844955896,0.005942288884954065
23001,,,0.00027941660844955896,0.005942288884954065
23021,,,0.00027941660844955896,0.005942288884954065
23041,,,0.00027941660844955896,0.005942288884954065
23061,,,0.00027941660844955896,0.005942288884954065
23081,,,0.00027941660844955896,0.005942288884954065
23101,,,0.000275995879715335,0.005942288884954065
23121,,,0.000275995879715335,0.005942288884954065
23141,,,0.000275995879715335,0.005942288884954065
23161,,,0.000275995879715335,0.005942288884954065
23181,,,0.000275995879715335,0.005942288884954065
23201,,,0.000275995879715335,0.005942288884954065
23221,,,0.000275995879715335,0.005942288884954065
23241,,,0.000275995879715335,0.005942288884954065
23261,,,0.000275995879715335,0.005942288884954065
23281,,,0.000275995879715335,0.005942288884954065
23301,,,0.000275995879715335,0.005942288884954065
23321,,,0.000275995879715335,0.005942288884954065
23341,,,0.000275995879715335,0.005942288884954065
23361,,,0.000275995879715335,0.005942288884954065
23381,,,0.000275995879715335,0.005942288884954065
23401,,,0.000275995879715335,0.005942288884954065
23421,,,0.000275995879715335,0.005942288884954065
23441,,,0.000275995879715335,0.005942288884954065
23461,,,0.000275995879715335,0.005942288884954065
23481,,,0.000275995879715335,0.005942288884954065
23501,,,0.000275995879715335,0.005942288884954065
23521,,,0.000275995879715335,0.005942288884954065
23541,,,0.000275995879715335,0.005942288884954065
23561,,,0.000275995879715335,0.005942288884954065
23581,,,0.000275995879715335,0.005942288884954065
23601,,,0.000275995879715335,0.005942288884954065
23621,,,0.000275995879715335,0.005942288884954065
23641,,,0.000275995879715335,0.005942288884954065
23661,,,0.000275995879715335,0.005942288884954065
23681,,,0.000275995879715335,0.005942288884954065
23701,,,0.000275995879715335,0.005942288884954065
23721,,,0.000275995879715335,0.005942288884954065
23741,,,0.000275995879715335,0.005942288884954065
23761,,,0.000275995879715335,0.005942288884954065
23781,,,0.000275995879715335,0.005942288884954065
23801,,,0.000275995879715335,0.005942288884954065
23821,,,0.000275995879715335,0.005942288884954065
23841,,,0.000275995879715335,0.005942288884954065
23861,,,0.000275995879715335,0.005942288884954065
23881,,,0.000275995879715335,0.005942288884954065
23901,,,0.000275995879715335,0.005942288884954065
23921,,,0.000275995879715335,0.005942288884954065
23941,,,0.000275995879715335,0.005942288884954065
23961,,,0.000275995879715335,0.005942288884954065
23981,,,0.000275995879715335,0.005942288884954065
24001,,,0.000275995879715335,0.005942288884954065
24021,,,0.000275995879715335,0.005942288884954065
24041,,,0.000275995879715335,0.005942288884954065
24061,,,0.000275995879715335,0.005942288884954065
24081,,,0.000275995879715335,0.005942288884954065
24101,,,0.000275995879715335,0.005942288884954065
24121,,,0.000275995879715335,0.005942288884954065
24141,,,0.000275995879715335,0.005942288884954065
24161,,,0.000275995879715335,0.005942288884954065
24181,,,0.000275995879715335,0.005942288884954065
24201,,,0.000275995879715335,0.005942288884954065
24221,,,0.000275995879715335,0.005942288884954065
24241,,,0.000275995879715335,0.005942288884954065
24261,,,0.000275995879715335,0.005942288884954065
24281,,,0.000275995879715335,0.005942288884954065
24301,,,0.000275995879715335,0.005942288884954065
24321,,,0.000275995879715335,0.005942288884954065
24341,,,0.000275995879715335,0.005942288884954065
24361,,,0.000275995879715335,0.005942288884954065
24381,,,0.000275995879715335,0.005942288884954065
24401,,,0.000275995879715335,0.005942288884954065
24421,,,0.000275995879715335,0.005942288884954065
24441,,,0.000275995879715335,0.005942288884954065
24461,,,0.000275995879715335,0.005942288884954065
24481,,,0.000275995879715335,0.005942288884954065
24501,,,0.000275995879715335,0.005942288884954065
24521,,,0.000275995879715335,0.005942288884954065
24541,,,0.000275995879715335,0.005942288884954065
24561,,,0.000275995879715335,0.005942288884954065
24581,,,0.000275995879715335,0.005942288884954065
24601,,,0.000275995879715335,0.005942288884954065
24621,,,0.000275995879715335,0.005942288884954065
24641,,,0.000275995879715335,0.005942288884954065
24661,,,0.000275995879715335,0.005942288884954065
24681,,,0.000275995879715335,0.005942288884954065
24701,,,0.000275995879715335,0.005942288884954065
24721,,,0.000275995879715335,0.005942288884954065
24741,,,0.000275995879715335,0.005942288884954065
24761,,,0.000275995879715335,0.005942288884954065
24781,,,0.000275995879715335,0.005942288884954065
24801,,,0.000275995879715335,0.005942288884954065
24821,,,0.000275995879715335,0.005942288884954065
24841,,,0.000275995879715335,0.005942288884954065
24861,,,0.000275995879715335,0.005942288884954065
24881,,,0.000275995879715335,0.005942288884954065
24901,,,0.000275995879715335,0.005942288884954065
24921,,,0.000275995879715335,0.005942288884954065
24941,,,0.000275995879715335,0.005942288884954065
24961,,,0.000275995879715335,0.005942288884954065
24981,,,0.000275995879715335,0.005942288884954065
25001,,,0.000275995879715335,0.005942288884954065
25021,,,0.000275995879715335,0.005942288884954065
25041,,,0.000275995879715335,0.005942288884954065
25061,,,0.000275995879715335,0.005942288884954065
25081,,,0.000275995879715335,0.005942288884954065
25101,,,0.000275995879715335,0.005942288884954065
25121,,,0.000275995879715335,0.005942288884954065
25141,,,0.000275995879715335,0.005942288884954065
25161,,,0.000275995879715335,0.005942288884954065
25181,,,0.000275995879715335,0.005942288884954065
25201,,,0.000275995879715335,0.005942288884954065
25221,,,0.000275995879715335,0.005942288884954065
25241,,,0.000275995879715335,0.005942288884954065
25261,,,0.000275995879715335,0.005942288884954065
25281,,,0.000275995879715335,0.005942288884954065
25301,,,0.000275995879715335,0.005942288884954065
25321,,,0.000275995879715335,0.005942288884954065
25341,,,0.000275995879715335,0.005942288884954065
25361,,,0.000275995879715335,0.005942288884954065
25381,,,0.000275995879715335,0.005942288884954065
25401,,,0.000275995879715335,0.005942288884954065
25421,,,0.000275995879715335,0.005942288884954065
25441,,,0.000275995879715335,0.005942288884954065
25461,,,0.000275995879715335,0.005942288884954065
25481,,,0.000275995879715335,0.005942288884954065
25501,,,0.000275995879715335,0.005942288884954065
25521,,,0.000275995879715335,0.005942288884954065
25541,,,0.000275995879715335,0.005942288884954065
25561,,,0.000275995879715335,0.005942288884954065
25581,,,0.000275995879715335,0.005942288884954065
25601,,,0.000275995879715335,0.005942288884954065
25621,,,0.000275995879715335,0.005942288884954065
25641,,,0.000275995879715335,0.005942288884954065
25661,,,0.000275995879715335,0.005942288884954065
25681,,,0.000275995879715335,0.005942288884954065
25701,,,0.000275995879715335,0.005942288884954065
25721,,,0.000275995879715335,0.005942288884954065
25741,,,0.000275995879715335,0.005942288884954065
25761,,,0.000275995879715335,0.005942288884954065
25781,,,0.000275995879715335,0.005942288884954065
25801,,,0.000275995879715335,0.005942288884954065
25821,,,0.000275995879715335,0.005942288884954065
25841,,,0.000275995879715335,0.005942288884954065
25861,,,0.000275995879715335,0.005942288884954065
25881,,,0.000275995879715335,0.005942288884954065
25901,,,0.000275995879715335,0.005942288884954065
25921,,,0.000275995879715335,0.005942288884954065
25941,,,0.000275995879715335,0.005942288884954065
25961,,,0.000275995879715335,0.005942288884954065
25981,,,0.000275995879715335,0.005942288884954065
26001,,,0.000275995879715335,0.005942288884954065
26021,,,0.000275995879715335,0.005942288884954065
26041,,,0.000275995879715335,0.005942288884954065
26061,,,0.000275995879715335,0.005942288884954065
26081,,,0.000275995879715335,0.005942288884954065
26101,,,0.000275995879715335,0.005942288884954065
26121,,,0.000275995879715335,0.005942288884954065
26141,,,0.000275995879715335,0.005942288884954065
26161,,,0.000275995879715335,0.005942288884954065
26181,,,0.000275995879715335,0.005942288884954065
26201,,,0.000275995879715335,0.005942288884954065
26221,,,0.000275995879715335,0.005942288884954065
26241,,,0.000275995879715335,0.005942288884954065
26261,,,0.000275995879715335,0.005942288884954065
26281,,,0.000275995879715335,0.005942288884954065
26301,,,0.000275995879715335,0.005942288884954065
26321,,,0.000275995879715335,0.005942288884954065
26341,,,0.000275995879715335,0.005942288884954065
26361,,,0.000275995879715335,0.005942288884954065
26381,,,0.000275995879715335,0.005942288884954065
26401,,,0.000275995879715335,0.005942288884954065
26421,,,0.000275995879715335,0.005942288884954065
26441,,,0.000275995879715335,0.005942288884954065
26461,,,0.000275995879715335,0.005942288884954065
26481,,,0.000275995879715335,0.005942288884954065
26501,,,0.000275995879715335,0.005942288884954065
26521,,,0.000275995879715335,0.005942288884954065
26541,,,0.000275995879715335,0.005942288884954065
26561,,,0.000275995879715335,0.005942288884954065
26581,,,0.000275995879715335,0.005942288884954065
26601,,,0.000275995879715335,0.005942288884954065
26621,,,0.000275995879715335,0.005942288884954065
26641,,,0.000275995879715335,0.005942288884954065
26661,,,0.000275995879715335,0.005942288884954065
26681,,,0.000275995879715335,0.005942288884954065
26701,,,0.000275995879715335,0.005942288884954065
26721,,,0.000275995879715335,0.005942288884954065
26741,,,0.000275995879715335,0.005942288884954065
26761,,,0.000275995879715335,0.005942288884954065
26781,,,0.000275995879715335,0.005942288884954065
26801,,,0.000275995879715335,0.005942288884954065
26821,,,0.000275995879715335,0.005942288884954065
26841,,,0.000275995879715335,0.005942288884954065
26861,,,0.000275995879715335,0.005942288884954065
26881,,,0.000275995879715335,0.005942288884954065
26901,,,0.000275995879715335,0.005942288884954065
26921,,,0.000275995879715335,0.005942288884954065
26941,,,0.000275995879715335,0.005942288884954065
26961,,,0.000275995879715335,0.005942288884954065
26981,,,0.000275995879715335,0.005942288884954065
27001,,,0.000275995879715335,0.005942288884954065
27021,,,0.000275995879715335,0.005942288884954065
27041,,,0.000275995879715335,0.005942288884954065
27061,,,0.000275995879715335,0.005942288884954065
27081,,,0.000275995879715335,0.005942288884954065
27101,,,0.000275995879715335,0.005942288884954065
27121,,,0.000275995879715335,0.005942288884954065
27141,,,0.000275995879715335,0.005942288884954065
27161,,,0.000275995879715335,0.005942288884954065
27181,,,0.000275995879715335,0.005942288884954065
27201,,,0.000275995879715335,0.005942288884954065
27221,,,0.000275995879715335,0.005942288884954065
27241,,,0.000275995879715335,0.005942288884954065
27261,,,0.000275995879715335,0.005942288884954065
27281,,,0.000275995879715335,0.005942288884954065
27301,,,0.000275995879715335,0.005942288884954065
27321,,,0.000275995879715335,0.005942288884954065
27341,,,0.000275995879715335,0.005942288884954065
27361,,,0.000275995879715335,0.005942288884954065
27381,,,0.000275995879715335,0.005942288884954065
27401,,,0.000275995879715335,0.005942288884954065
27421,,,0.000275995879715335,0.005942288884954065
27441,,,0.000275995879715335,0.005942288884954065
27461,,,0.000275995879715335,0.005942288884954065
27481,,,0.000275995879715335,0.005942288884954065
27501,,,0.000275995879715335,0.005942288884954065
27521,,,0.000275995879715335,0.005942288884954065
27541,,,0.000275995879715335,0.005942288884954065
27561,,,0.000275995879715335,0.005942288884954065
27581,,,0.000275995879715335,0.005942288884954065
27601,,,0.000275995879715335,0.005942288884954065
27621,,,0.000275995879715335,0.005942288884954065
27641,,,0.000275995879715335,0.005942288884954065
27661,,,0.000275995879715335,0.005942288884954065
27681,,,0.000275995879715335,0.005942288884954065
27701,,,0.000275995879715335,0.005942288884954065
27721,,,0.000275995879715335,0.005942288884954065
27741,,,0.000275995879715335,0.005942288884954065
27761,,,0.000275995879715335,0.005942288884954065
27781,,,0.000275995879715335,0.005942288884954065
27801,,,0.000275995879715335,0.005942288884954065
27821,,,0.000275995879715335,0.005942288884954065
27841,,,0.000275995879715335,0.005942288884954065
27861,,,0.000275995879715335,0.005942288884954065
27881,,,0.000275995879715335,0.005942288884954065
27901,,,0.000275995879715335,0.005942288884954065
27921,,,0.000275995879715335,0.005942288884954065
27941,,,0.000275995879715335,0.005942288884954065
27961,,,0.000275995879715335,0.005942288884954065
27981,,,0.000275995879715335,0.005942288884954065
28001,,,0.000275995879715335,0.005942288884954065
28021,,,0.000275995879715335,0.005942288884954065
28041,,,0.000275995879715335,0.005942288884954065
28061,,,0.000275995879715335,0.005942288884954065
28081,,,0.000275995879715335,0.005942288884954065
28101,,,0.000275995879715335,0.005942288884954065
28121,,,0.000275995879715335,0.005942288884954065
28141,,,0.000275995879715335,0.005942288884954065
28161,,,0.000275995879715335,0.005942288884954065
28181,,,0.000275995879715335,0.005942288884954065
28201,,,0.000275995879715335,0.005942288884954065
28221,,,0.000275995879715335,0.005942288884954065
28241,,,0.000275995879715335,0.005942288884954065
28261,,,0.000275995879715335,0.005942288884954065
28281,,,0.000275995879715335,0.005942288884954065
28301,,,0.000275995879715335,0.005942288884954065
28321,,,0.000275995879715335,0.005942288884954065
28341,,,0.000275995879715335,0.005942288884954065
28361,,,0.000275995879715335,0.005942288884954065
28381,,,0.000275995879715335,0.005942288884954065
28401,,,0.000275995879715335,0.005942288884954065
28421,,,0.000275995879715335,0.005942288884954065
28441,,,0.000275995879715335,0.005942288884954065
28461,,,0.000275995879715335,0.005942288884954065
28481,,,0.000275995879715335,0.005942288884954065
28501,,,0.000275995879715335,0.005942288884954065
28521,,,0.000275995879715335,0.005942288884954065
28541,,,0.000275995879715335,0.005942288884954065
28561,,,0.000275995879715335,0.005942288884954065
28581,,,0.000275995879715335,0.005942288884954065
28601,,,0.000275995879715335,0.005942288884954065
28621,,,0.000275995879715335,0.005942288884954065
28641,,,0.000275995879715335,0.005942288884954065
28661,,,0.000275995879715335,0.005927046730363305
28681,,,0.000275995879715335,0.005927046730363305
28701,,,0.000275995879715335,0.005927046730363305
28721,,,0.000275995879715335,0.005927046730363305
28741,,,0.000275995879715335,0.005927046730363305
28761,,,0.000275995879715335,0.005927046730363305
28781,,,0.000275995879715335,0.005927046730363305
28801,,,0.000275995879715335,0.005927046730363305
28821,,,0.000275995879715335,0.005927046730363305
28841,,,0.000275995879715335,0.005927046730363305
28861,,,0.000275995879715335,0.005927046730363305
28881,,,0.000275995879715335,0.005927046730363305
28901,,,0.000275995879715335,0.005927046730363305
28921,,,0.000275995879715335,0.005927046730363305
28941,,,0.000275995879715335,0.005927046730363305
28961,,,0.000275995879715335,0.005927046730363305
28981,,,0.000275995879715335,0.005927046730363305
29001,,,0.000275995879715335,0.005927046730363305
29021,,,0.000275995879715335,0.005918713370716412
29041,,,0.000275995879715335,0.005918713370716412
29061,,,0.000275995879715335,0.005918713370716412
29081,,,0.000275995879715335,0.005918713370716412
29101,,,0.000275995879715335,0.005918713370716412
29121,,,0.000275995879715335,0.005918713370716412
29141,,,0.000275995879715335,0.005918713370716412
29161,,,0.000275995879715335,0.005918713370716412
29181,,,0.000275995879715335,0.005918713370716412
29201,,,0.000275995879715335,0.005918713370716412
29221,,,0.000275995879715335,0.005918713370716412
29241,,,0.000275995879715335,0.005918713370716412
29261,,,0.000275995879715335,0.005918713370716412
29281,,,0.000275995879715335,0.005918713370716412
29301,,,0.000275995879715335,0.005918713370716412
29321,,,0.000275995879715335,0.005918713370716412
29341,,,0.000275995879715335,0.005918713370716412
29361,,,0.000275995879715335,0.005918713370716412
29381,,,0.000275995879715335,0.005918713370716412
29401,,,0.000275995879715335,0.005918713370716412
29421,,,0.000275995879715335,0.005918713370716412
29441,,,0.000275995879715335,0.005918713370716412
29461,,,0.000275995879715335,0.005918713370716412
29481,,,0.000275995879715335,0.005918713370716412
29501,,,0.000275995879715335,0.005765622309552647
29521,,,0.000275995879715335,0.005765622309552647
29541,,,0.000275995879715335,0.005765622309552647
29561,,,0.000275995879715335,0.005765622309552647
29581,,,0.000275995879715335,0.005765622309552647
29601,,,0.000275995879715335,0.005765622309552647
29621,,,0.000275995879715335,0.005765622309552647
29641,,,0.000275995879715335,0.005765622309552647
29661,,,0.000275995879715335,0.005765622309552647
29681,,,0.000275995879715335,0.005765622309552647
29701,,,0.000275995879715335,0.005765622309552647
29721,,,0.000275995879715335,0.005765622309552647
29741,,,0.000275995879715335,0.005765622309552647
29761,,,0.000275995879715335,0.005765622309552647
29781,,,0.000275995879715335,0.005765622309552647
29801,,,0.000275995879715335,0.005765622309552647
29821,,,0.000275995879715335,0.005765622309552647
29841,,,0.000275995879715335,0.005765622309552647
29861,,,0.000275995879715335,0.005765622309552647
29881,,,0.000275995879715335,0.005765622309552647
29901,,,0.000275995879715335,0.005765622309552647
29921,,,0.000275995879715335,0.005765622309552647
29941,,,0.000275995879715335,0.005765622309552647
29961,,,0.000275995879715335,0.005765622309552647
29981,,,0.000275995879715335,0.005765622309552647
30001,,,0.000275995879715335,0.005765622309552647
30021,,,0.000275995879715335,0.005765622309552647
30041,,,0.000275995879715335,0.005765622309552647
30061,,,0.000275995879715335,0.005765622309552647
30081,,,0.000275995879715335,0.005765622309552647
30101,,,0.000275995879715335,0.005765622309552647
30121,,,0.000275995879715335,0.005765622309552647
30141,,,0.000275995879715335,0.005765622309552647
30161,,,0.000275995879715335,0.005765622309552647
30181,,,0.000275995879715335,0.005765622309552647
30201,,,0.000275995879715335,0.005765622309552647
30221,,,0.000275995879715335,0.005765622309552647
30241,,,0.000275995879715335,0.005765622309552647
30261,,,0.000275995879715335,0.005765622309552647
30281,,,0.000275995879715335,0.005765622309552647
30301,,,0.000275995879715335,0.005765622309552647
30321,,,0.000275995879715335,0.005765622309552647
30341,,,0.000275995879715335,0.005765622309552647
30361,,,0.000275995879715335,0.005765622309552647
30381,,,0.000275995879715335,0.005765622309552647
30401,,,0.000275995879715335,0.005765622309552647
30421,,,0.000275995879715335,0.005765622309552647
30441,,,0.000275995879715335,0.005765622309552647
30461,,,0.000275995879715335,0.005765622309552647
30481,,,0.000275995879715335,0.005765622309552647
30501,,,0.000275995879715335,0.005765622309552647
30521,,,0.000275995879715335,0.005765622309552647
30541,,,0.000275995879715335,0.005765622309552647
30561,,,0.000275995879715335,0.005765622309552647
30581,,,0.000275995879715335,0.005765622309552647
30601,,,0.000275995879715335,0.005765622309552647
30621,,,0.000275995879715335,0.005765622309552647
30641,,,0.000275995879715335,0.005765622309552647
30661,,,0.000275995879715335,0.005765622309552647
30681,,,0.000275995879715335,0.005765622309552647
30701,,,0.000275995879715335,0.005765622309552647
30721,,,0.000275995879715335,0.005765622309552647
30741,,,0.000275995879715335,0.005765622309552647
30761,,,0.000275995879715335,0.005765622309552647
30781,,,0.000275995879715335,0.005765622309552647
30801,,,0.000275995879715335,0.005765622309552647
30821,,,0.000275995879715335,0.005765622309552647
30841,,,0.000275995879715335,0.005765622309552647
30861,,,0.000275995879715335,0.005765622309552647
30881,,,0.000275995879715335,0.005765622309552647
30901,,,0.000275995879715335,0.005765622309552647
30921,,,0.000275995879715335,0.005765622309552647
30941,,,0.000275995879715335,0.005765622309552647
30961,,,0.000275995879715335,0.005765622309552647
30981,,,0.000275995879715335,0.005765622309552647
31001,,,0.000275995879715335,0.005765622309552647
31021,,,0.000275995879715335,0.005765622309552647
31041,,,0.000275995879715335,0.005765622309552647
31061,,,0.000275995879715335,0.005765622309552647
31081,,,0.000275995879715335,0.005765622309552647
31101,,,0.000275995879715335,0.005765622309552647
31121,,,0.000275995879715335,0.005765622309552647
31141,,,0.000275995879715335,0.005765622309552647
31161,,,0.000275995879715335,0.005765622309552647
31181,,,0.000275995879715335,0.005765622309552647
31201,,,0.000275995879715335,0.005765622309552647
31221,,,0.000275995879715335,0.005765622309552647
31241,,,0.000275995879715335,0.005765622309552647
31261,,,0.000275995879715335,0.005765622309552647
31281,,,0.000275995879715335,0.005765622309552647
31301,,,0.000275995879715335,0.005765622309552647
31321,,,0.000275995879715335,0.005765622309552647
31341,,,0.000275995879715335,0.005765622309552647
31361,,,0.000275995879715335,0.005765622309552647
31381,,,0.000275995879715335,0.005765622309552647
31401,,,0.000275995879715335,0.005765622309552647
31421,,,0.000275995879715335,0.005765622309552647
31441,,,0.000275995879715335,0.005765622309552647
31461,,,0.000275995879715335,0.005765622309552647
31481,,,0.000275995879715335,0.005765622309552647
31501,,,0.000275995879715335,0.005765622309552647
31521,,,0.000275995879715335,0.005765622309552647
31541,,,0.000275995879715335,0.005765622309552647
31561,,,0.000275995879715335,0.005765622309552647
31581,,,0.000275995879715335,0.005765622309552647
31601,,,0.000275995879715335,0.005765622309552647
31621,,,0.000275995879715335,0.005765622309552647
31641,,,0.000275995879715335,0.005765622309552647
31661,,,0.000275995879715335,0.005765622309552647
31681,,,0.000275995879715335,0.005765622309552647
31701,,,0.000275995879715335,0.005765622309552647
31721,,,0.000275995879715335,0.005765622309552647
31741,,,0.000275995879715335,0.005765622309552647
31761,,,0.000275995879715335,0.005765622309552647
31781,,,0.000275995879715335,0.005765622309552647
31801,,,0.000275995879715335,0.005765622309552647
31821,,,0.000275995879715335,0.005765622309552647
31841,,,0.000275995879715335,0.005765622309552647
31861,,,0.000275995879715335,0.005765622309552647
31881,,,0.000275995879715335,0.005765622309552647
31901,,,0.000275995879715335,0.005765622309552647
31921,,,0.000275995879715335,0.005765622309552647
31941,,,0.000275995879715335,0.005765622309552647
31961,,,0.000275995879715335,0.005765622309552647
31981,,,0.000275995879715335,0.005765622309552647
32001,,,0.000275995879715335,0.005765622309552647
32021,,,0.000275995879715335,0.005765622309552647
32041,,,0.000275995879715335,0.005765622309552647
32061,,,0.000275995879715335,0.005765622309552647
32081,,,0.000275995879715335,0.005765622309552647
32101,,,0.000275995879715335,0.005765622309552647
32121,,,0.000275995879715335,0.005765622309552647
32141,,,0.000275995879715335,0.005765622309552647
32161,,,0.000275995879715335,0.005765622309552647
32181,,,0.000275995879715335,0.005765622309552647
32201,,,0.000275995879715335,0.005765622309552647
32221,,,0.000275995879715335,0.005765622309552647
32241,,,0.000275995879715335,0.005765622309552647
32261,,,0.000275995879715335,0.005765622309552647
32281,,,0.000275995879715335,0.005765622309552647
32301,,,0.000275995879715335,0.005765622309552647
32321,,,0.000275995879715335,0.005765622309552647
32341,,,0.000275995879715335,0.005765622309552647
32361,,,0.000275995879715335,0.005765622309552647
32381,,,0.000275995879715335,0.005765622309552647
32401,,,0.000275995879715335,0.005765622309552647
32421,,,0.000275995879715335,0.005765622309552647
32441,,,0.000275995879715335,0.005765622309552647
32461,,,0.000275995879715335,0.005765622309552647
32481,,,0.000275995879715335,0.005765622309552647
32501,,,0.000275995879715335,0.005765622309552647
32521,,,0.000275995879715335,0.005765622309552647
32541,,,0.000275995879715335,0.005765622309552647
32561,,,0.000275995879715335,0.005765622309552647
32581,,,0.000275995879715335,0.005765622309552647
32601,,,0.000275995879715335,0.005765622309552647
32621,,,0.000275995879715335,0.005765622309552647
32641,,,0.000275995879715335,0.005765622309552647
32661,,,0.000275995879715335,0.005765622309552647
32681,,,0.000275995879715335,0.005765622309552647
32701,,,0.000275995879715335,0.005765622309552647
32721,,,0.000275995879715335,0.005765622309552647
32741,,,0.000275995879715335,0.005765622309552647
32761,,,0.000275995879715335,0.005765622309552647
32781,,,0.000275995879715335,0.005765622309552647
32801,,,0.000275995879715335,0.005761246478146744
32821,,,0.000275995879715335,0.005761246478146744
32841,,,0.000275995879715335,0.005761246478146744
32861,,,0.000275995879715335,0.005761246478146744
32881,,,0.000275995879715335,0.005761246478146744
32901,,,0.000275995879715335,0.005761246478146744
32921,,,0.000275995879715335,0.005761246478146744
32941,,,0.000275995879715335,0.005761246478146744
32961,,,0.000275995879715335,0.005761246478146744
32981,,,0.000275995879715335,0.005761246478146744
33001,,,0.000275995879715335,0.005761246478146744
33021,,,0.000275995879715335,0.005761246478146744
33041,,,0.000275995879715335,0.005761246478146744
33061,,,0.000275995879715335,0.005761246478146744
33081,,,0.000275995879715335,0.005761246478146744
33101,,,0.000275995879715335,0.005761246478146744
33121,,,0.000275995879715335,0.005761246478146744
33141,,,0.000275995879715335,0.005761246478146744
33161,,,0.000275995879715335,0.005761246478146744
33181,,,0.000275995879715335,0.005761246478146744
33201,,,0.000275995879715335,0.005761246478146744
33221,,,0.000275995879715335,0.005761246478146744
33241,,,0.000275995879715335,0.005761246478146744
33261,,,0.000275995879715335,0.005761246478146744
33281,,,0.000275995879715335,0.005761246478146744
33301,,,0.000275995879715335,0.005761246478146744
33321,,,0.000275995879715335,0.005761246478146744
33341,,,0.000275995879715335,0.005761246478146744
33361,,,0.000275995879715335,0.005761246478146744
33381,,,0.000275995879715335,0.005761246478146744
33401,,,0.000275995879715335,0.005761246478146744
33421,,,0.000275995879715335,0.005761246478146744
33441,,,0.000275995879715335,0.005761246478146744
33461,,,0.000275995879715335,0.005761246478146744
33481,,,0.000275995879715335,0.005761246478146744
33501,,,0.000275995879715335,0.005761246478146744
33521,,,0.000275995879715335,0.005761246478146744
33541,,,0.000275995879715335,0.005761246478146744
33561,,,0.000275995879715335,0.005761246478146744
33581,,,0.000275995879715335,0.005761246478146744
33601,,,0.000275995879715335,0.005761246478146744
33621,,,0.000275995879715335,0.005761246478146744
33641,,,0.000275995879715335,0.005761246478146744
33661,,,0.000275995879715335,0.005761246478146744
33681,,,0.000275995879715335,0.005761246478146744
33701,,,0.000275995879715335,0.005761246478146744
33721,,,0.000275995879715335,0.005761246478146744
33741,,,0.000275995879715335,0.005761246478146744
33761,,,0.000275995879715335,0.005761246478146744
33781,,,0.000275995879715335,0.005761246478146744
33801,,,0.000275995879715335,0.005761246478146744
33821,,,0.000275995879715335,0.005761246478146744
33841,,,0.000275995879715335,0.005761246478146744
33861,,,0.000275995879715335,0.005761246478146744
33881,,,0.000275995879715335,0.005761246478146744
33901,,,0.000275995879715335,0.005761246478146744
33921,,,0.000275995879715335,0.005761246478146744
33941,,,0.000275995879715335,0.005761246478146744
33961,,,0.000275995879715335,0.005761246478146744
33981,,,0.000275995879715335,0.005761246478146744
34001,,,0.000275995879715335,0.005761246478146744
34021,,,0.000275995879715335,0.005761246478146744
34041,,,0.000275995879715335,0.005761246478146744
34061,,,0.000275995879715335,0.005761246478146744
34081,,,0.000275995879715335,0.005761246478146744
34101,,,0.000275995879715335,0.005761246478146744
34121,,,0.000275995879715335,0.005761246478146744
34141,,,0.000275995879715335,0.005761246478146744
34161,,,0.000275995879715335,0.005761246478146744
34181,,,0.000275995879715335,0.005761246478146744
34201,,,0.000275995879715335,0.005761246478146744
34221,,,0.000275995879715335,0.005761246478146744
34241,,,0.000275995879715335,0.005761246478146744
34261,,,0.000275995879715335,0.005761246478146744
34281,,,0.000275995879715335,0.005761246478146744
34301,,,0.000275995879715335,0.005761246478146744
34321,,,0.000275995879715335,0.005761246478146744
34341,,,0.000275995879715335,0.005761246478146744
34361,,,0.000275995879715335,0.005761246478146744
34381,,,0.000275995879715335,0.005761246478146744
34401,,,0.000275995879715335,0.005761246478146744
34421,,,0.000275995879715335,0.005761246478146744
34441,,,0.000275995879715335,0.005761246478146744
34461,,,0.000275995879715335,0.005761246478146744
34481,,,0.000275995879715335,0.005761246478146744
34501,,,0.000275995879715335,0.005761246478146744
34521,,,0.000275995879715335,0.005761246478146744
34541,,,0.000275995879715335,0.005761246478146744
34561,,,0.000275995879715335,0.005761246478146744
34581,,,0.000275995879715335,0.005761246478146744
34601,,,0.000275995879715335,0.005761246478146744
34621,,,0.000275995879715335,0.005761246478146744
34641,,,0.000275995879715335,0.005761246478146744
34661,,,0.000275995879715335,0.005761246478146744
34681,,,0.000275995879715335,0.005761246478146744
34701,,,0.000275995879715335,0.005761246478146744
34721,,,0.000275995879715335,0.005761246478146744
34741,,,0.000275995879715335,0.005761246478146744
34761,,,0.000275995879715335,0.005761246478146744
34781,,,0.000275995879715335,0.005761246478146744
34801,,,0.000275995879715335,0.005761246478146744
34821,,,0.000275995879715335,0.005761246478146744
34841,,,0.000275995879715335,0.005761246478146744
34861,,,0.000275995879715335,0.005761246478146744
34881,,,0.000275995879715335,0.005761246478146744
34901,,,0.000275995879715335,0.005761246478146744
34921,,,0.000275995879715335,0.005761246478146744
34941,,,0.000275995879715335,0.005668009493426215
34961,,,0.000275995879715335,0.005668009493426215
34981,,,0.000275995879715335,0.005668009493426215
35001,,,0.000275995879715335,0.005668009493426215
35021,,,0.000275995879715335,0.005668009493426215
35041,,,0.000275995879715335,0.005668009493426215
35061,,,0.000275995879715335,0.005668009493426215
35081,,,0.000275995879715335,0.005668009493426215
35101,,,0.000275995879715335,0.005668009493426215
35121,,,0.000275995879715335,0.005668009493426215
35141,,,0.000275995879715335,0.005668009493426215
35161,,,0.000275995879715335,0.005668009493426215
35181,,,0.000275995879715335,0.005668009493426215
35201,,,0.000275995879715335,0.005668009493426215
35221,,,0.000275995879715335,0.005668009493426215
35241,,,0.0002728012452931115,0.005668009493426215
35261,,,0.0002728012452931115,0.005668009493426215
35281,,,0.0002728012452931115,0.005668009493426215
35301,,,0.0002728012452931115,0.005668009493426215
35321,,,0.0002728012452931115,0.005668009493426215
35341,,,0.0002728012452931115,0.005668009493426215
35361,,,0.0002728012452931115,0.005668009493426215
35381,,,0.0002728012452931115,0.005668009493426215
35401,,,0.0002728012452931115,0.005668009493426215
35421,,,0.0002728012452931115,0.005668009493426215
35441,,,0.0002728012452931115,0.005668009493426215
35461,,,0.0002728012452931115,0.005668009493426215
35481,,,0.0002728012452931115,0.005668009493426215
35501,,,0.0002728012452931115,0.005668009493426215
35521,,,0.0002728012452931115,0.005668009493426215
35541,,,0.0002728012452931115,0.005668009493426215
35561,,,0.0002728012452931115,0.005668009493426215
35581,,,0.0002728012452931115,0.005668009493426215
35601,,,0.0002728012452931115,0.005668009493426215
35621,,,0.0002728012452931115,0.005668009493426215
35641,,,0.0002728012452931115,0.005668009493426215
35661,,,0.0002728012452931115,0.005668009493426215
35681,,,0.0002728012452931115,0.005668009493426215
35701,,,0.0002728012452931115,0.005668009493426215
35721,,,0.0002728012452931115,0.005668009493426215
35741,,,0.0002728012452931115,0.005668009493426215
35761,,,0.0002728012452931115,0.005668009493426215
35781,,,0.0002728012452931115,0.005668009493426215
35801,,,0.0002728012452931115,0.005668009493426215
35821,,,0.0002728012452931115,0.005668009493426215
35841,,,0.0002728012452931115,0.005668009493426215
35861,,,0.0002728012452931115,0.005668009493426215
35881,,,0.0002728012452931115,0.005668009493426215
35901,,,0.0002728012452931115,0.005668009493426215
35921,,,0.0002728012452931115,0.005668009493426215
35941,,,0.0002728012452931115,0.005668009493426215
35961,,,0.0002728012452931115,0.005668009493426215
35981,,,0.0002728012452931115,0.005668009493426215
36001,,,0.0002728012452931115,0.005668009493426215
36021,,,0.0002728012452931115,0.005668009493426215
36041,,,0.0002728012452931115,0.005668009493426215
36061,,,0.0002728012452931115,0.005668009493426215
36081,,,0.0002728012452931115,0.005668009493426215
36101,,,0.0002728012452931115,0.005668009493426215
36121,,,0.0002728012452931115,0.005668009493426215
36141,,,0.0002728012452931115,0.005668009493426215
36161,,,0.0002728012452931115,0.005668009493426215
36181,,,0.0002728012452931115,0.005668009493426215
36201,,,0.0002728012452931115,0.005668009493426215
36221,,,0.0002728012452931115,0.005668009493426215
36241,,,0.0002728012452931115,0.005668009493426215
36261,,,0.0002728012452931115,0.005668009493426215
36281,,,0.0002728012452931115,0.005668009493426215
36301,,,0.0002728012452931115,0.005668009493426215
36321,,,0.0002728012452931115,0.005668009493426215
36341,,,0.0002728012452931115,0.005668009493426215
36361,,,0.0002728012452931115,0.005668009493426215
36381,,,0.0002728012452931115,0.005668009493426215
36401,,,0.0002728012452931115,0.005668009493426215
36421,,,0.0002728012452931115,0.005668009493426215
36441,,,0.0002728012452931115,0.005668009493426215
36461,,,0.0002728012452931115,0.005668009493426215
36481,,,0.0002728012452931115,0.005668009493426215
36501,,,0.0002728012452931115,0.005668009493426215
36521,,,0.0002728012452931115,0.005668009493426215
36541,,,0.0002728012452931115,0.005668009493426215
36561,,,0.0002728012452931115,0.005668009493426215
36581,,,0.0002728012452931115,0.005668009493426215
36601,,,0.0002728012452931115,0.005668009493426215
36621,,,0.0002728012452931115,0.005668009493426215
36641,,,0.0002728012452931115,0.005668009493426215
36661,,,0.0002728012452931115,0.005668009493426215
36681,,,0.0002728012452931115,0.005668009493426215
36701,,,0.0002728012452931115,0.005668009493426215
36721,,,0.0002728012452931115,0.005668009493426215
36741,,,0.0002728012452931115,0.005668009493426215
36761,,,0.0002728012452931115,0.005668009493426215
36781,,,0.0002728012452931115,0.005668009493426215
36801,,,0.0002728012452931115,0.005668009493426215
36821,,,0.0002728012452931115,0.005668009493426215
36841,,,0.0002728012452931115,0.005668009493426215
36861,,,0.0002728012452931115,0.005668009493426215
36881,,,0.0002728012452931115,0.005668009493426215
36901,,,0.0002728012452931115,0.005668009493426215
36921,,,0.0002728012452931115,0.005668009493426215
36941,,,0.0002728012452931115,0.005668009493426215
36961,,,0.0002728012452931115,0.005668009493426215
36981,,,0.0002728012452931115,0.005668009493426215
37001,,,0.0002728012452931115,0.005668009493426215
37021,,,0.0002728012452931115,0.005668009493426215
37041,,,0.0002728012452931115,0.005668009493426215
37061,,,0.0002728012452931115,0.005668009493426215
37081,,,0.0002728012452931115,0.005668009493426215
37101,,,0.0002728012452931115,0.005668009493426215
37121,,,0.0002728012452931115,0.005668009493426215
37141,,,0.0002728012452931115,0.005668009493426215
37161,,,0.0002728012452931115,0.005668009493426215
37181,,,0.0002728012452931115,0.0056344413779629956
37201,,,0.0002728012452931115,0.0056344413779629956
37221,,,0.0002728012452931115,0.0056344413779629956
37241,,,0.0002728012452931115,0.0056344413779629956
37261,,,0.0002728012452931115,0.0056344413779629956
37281,,,0.0002728012452931115,0.0056344413779629956
37301,,,0.0002728012452931115,0.0056344413779629956
37321,,,0.0002728012452931115,0.0056344413779629956
37341,,,0.0002728012452931115,0.0056344413779629956
37361,,,0.0002728012452931115,0.0056344413779629956
37381,,,0.0002728012452931115,0.0056344413779629956
37401,,,0.0002728012452931115,0.0056344413779629956
37421,,,0.0002728012452931115,0.0056344413779629956
37441,,,0.0002728012452931115,0.0056344413779629956
37461,,,0.0002728012452931115,0.0056344413779629956
37481,,,0.0002728012452931115,0.0056344413779629956
37501,,,0.0002728012452931115,0.0056344413779629956
37521,,,0.0002728012452931115,0.0056344413779629956
37541,,,0.0002728012452931115,0.0056344413779629956
37561,,,0.0002728012452931115,0.0056344413779629956
37581,,,0.0002728012452931115,0.0056344413779629956
37601,,,0.0002728012452931115,0.0056344413779629956
37621,,,0.0002728012452931115,0.0056344413779629956
37641,,,0.0002728012452931115,0.0056344413779629956
37661,,,0.0002728012452931115,0.0056344413779629956
37681,,,0.0002728012452931115,0.0056344413779629956
37701,,,0.0002728012452931115,0.0056344413779629956
37721,,,0.0002728012452931115,0.0056344413779629956
37741,,,0.0002728012452931115,0.0056344413779629956
37761,,,0.0002728012452931115,0.0056344413779629956
37781,,,0.0002728012452931115,0.0056344413779629956
37801,,,0.0002728012452931115,0.0056344413779629956
37821,,,0.0002728012452931115,0.0056344413779629956
37841,,,0.0002728012452931115,0.0056344413779629956
37861,,,0.0002728012452931115,0.0056344413779629956
37881,,,0.0002728012452931115,0.0056344413779629956
37901,,,0.0002728012452931115,0.0056344413779629956
37921,,,0.0002728012452931115,0.0056344413779629956
37941,,,0.0002728012452931115,0.0056344413779629956
37961,,,0.0002728012452931115,0.0056344413779629956
37981,,,0.0002728012452931115,0.0056344413779629956
38001,,,0.0002728012452931115,0.0056344413779629956
38021,,,0.0002728012452931115,0.0056344413779629956
38041,,,0.0002728012452931115,0.0056344413779629956
38061,,,0.0002728012452931115,0.005627820593988994
38081,,,0.0002728012452931115,0.005627820593988994
38101,,,0.0002728012452931115,0.005627820593988994
38121,,,0.0002728012452931115,0.005627820593988994
38141,,,0.0002728012452931115,0.005627820593988994
38161,,,0.0002728012452931115,0.005592912922709097
38181,,,0.0002728012452931115,0.005592912922709097
38201,,,0.0002728012452931115,0.005592912922709097
38221,,,0.0002728012452931115,0.005592912922709097
38241,,,0.0002728012452931115,0.005592912922709097
38261,,,0.0002728012452931115,0.005592912922709097
38281,,,0.0002728012452931115,0.005592912922709097
38301,,,0.0002728012452931115,0.005592912922709097
38321,,,0.0002728012452931115,0.005592912922709097
38341,,,0.0002728012452931115,0.005592912922709097
38361,,,0.0002728012452931115,0.005592912922709097
38381,,,0.0002728012452931115,0.005592912922709097
38401,,,0.0002728012452931115,0.005592912922709097
38421,,,0.0002728012452931115,0.005592912922709097
38441,,,0.0002728012452931115,0.005592912922709097
38461,,,0.0002728012452931115,0.005592912922709097
38481,,,0.0002728012452931115,0.005592912922709097
38501,,,0.0002728012452931115,0.005592912922709097
38521,,,0.0002728012452931115,0.005592912922709097
38541,,,0.0002728012452931115,0.005592912922709097
38561,,,0.0002728012452931115,0.005592912922709097
38581,,,0.0002728012452931115,0.005592912922709097
38601,,,0.0002728012452931115,0.005592912922709097
38621,,,0.0002728012452931115,0.005592912922709097
38641,,,0.0002728012452931115,0.005592912922709097
38661,,,0.0002728012452931115,0.005592912922709097
38681,,,0.0002728012452931115,0.005592912922709097
38701,,,0.0002728012452931115,0.005592912922709097
38721,,,0.00026886276670855074,0.005592912922709097
38741,,,0.00026886276670855074,0.005592912922709097
38761,,,0.00026886276670855074,0.005592912922709097
38781,,,0.00026886276670855074,0.005592912922709097
38801,,,0.00026886276670855074,0.005592912922709097
38821,,,0.00026886276670855074,0.005592912922709097
38841,,,0.00026886276670855074,0.005592912922709097
38861,,,0.00026886276670855074,0.005592912922709097
38881,,,0.00026886276670855074,0.005592912922709097
38901,,,0.00026886276670855074,0.005592912922709097
38921,,,0.00026886276670855074,0.005592912922709097
38941,,,0.00026886276670855074,0.005592912922709097
38961,,,0.00026886276670855074,0.005592912922709097
38981,,,0.00026886276670855074,0.005592912922709097
39001,,,0.00026886276670855074,0.005592912922709097
39021,,,0.00026886276670855074,0.005592912922709097
39041,,,0.00026886276670855074,0.005592912922709097
39061,,,0.00026886276670855074,0.005592912922709097
39081,,,0.00026886276670855074,0.005592912922709097
39101,,,0.00026886276670855074,0.005592912922709097
39121,,,0.00026886276670855074,0.005592912922709097
39141,,,0.00026886276670855074,0.005592912922709097
39161,,,0.00026886276670855074,0.005592912922709097
39181,,,0.00026886276670855074,0.005592912922709097
39201,,,0.00026886276670855074,0.005592912922709097
39221,,,0.00026886276670855074,0.005592912922709097
39241,,,0.00026886276670855074,0.005592912922709097
39261,,,0.00026886276670855074,0.005592912922709097
39281,,,0.00026886276670855074,0.005592912922709097
39301,,,0.00026886276670855074,0.005592912922709097
39321,,,0.00026886276670855074,0.005592912922709097
39341,,,0.00026886276670855074,0.005592912922709097
39361,,,0.00026886276670855074,0.005592912922709097
39381,,,0.00026886276670855074,0.005592912922709097
39401,,,0.00026886276670855074,0.005592912922709097
39421,,,0.00026886276670855074,0.005592912922709097
39441,,,0.00026886276670855074,0.005592912922709097
39461,,,0.00026886276670855074,0.005592912922709097
39481,,,0.00026886276670855074,0.005592912922709097
39501,,,0.00026886276670855074,0.005592912922709097
39521,,,0.00026886276670855074,0.005592912922709097
39541,,,0.00026886276670855074,0.005592912922709097
39561,,,0.00026886276670855074,0.005592912922709097
39581,,,0.00026886276670855074,0.005592912922709097
39601,,,0.00026886276670855074,0.005592912922709097
39621,,,0.00026886276670855074,0.005592912922709097
39641,,,0.00026886276670855074,0.005592912922709097
39661,,,0.00026886276670855074,0.005592912922709097
39681,,,0.00026886276670855074,0.005592912922709097
39701,,,0.00026886276670855074,0.005592912922709097
39721,,,0.00026886276670855074,0.005592912922709097
39741,,,0.00026886276670855074,0.005592912922709097
39761,,,0.00026886276670855074,0.005592912922709097
39781,,,0.00026886276670855074,0.005592912922709097
39801,,,0.00026886276670855074,0.005592912922709097
39821,,,0.00026886276670855074,0.005592912922709097
39841,,,0.00026886276670855074,0.005592912922709097
39861,,,0.00026886276670855074,0.005592912922709097
39881,,,0.00026886276670855074,0.005592912922709097
39901,,,0.00026886276670855074,0.005592912922709097
39921,,,0.00026886276670855074,0.005592912922709097
39941,,,0.00026886276670855074,0.005592912922709097
39961,,,0.00026886276670855074,0.005592912922709097
39981,,,0.00026886276670855074,0.005592912922709097
40001,,,0.00026886276670855074,0.005592912922709097
40021,,,0.00026886276670855074,0.005592912922709097
40041,,,0.00026886276670855074,0.005592912922709097
40061,,,0.00026886276670855074,0.005592912922709097
40081,,,0.00026886276670855074,0.005592912922709097
40101,,,0.00026886276670855074,0.005592912922709097
40121,,,0.00026886276670855074,0.005592912922709097
40141,,,0.00026886276670855074,0.005592912922709097
40161,,,0.00026886276670855074,0.005592912922709097
40181,,,0.00026886276670855074,0.005592912922709097
40201,,,0.00026886276670855074,0.005592912922709097
40221,,,0.00026886276670855074,0.005592912922709097
40241,,,0.00026886276670855074,0.005592912922709097
40261,,,0.00026886276670855074,0.005592912922709097
40281,,,0.00026886276670855074,0.005592912922709097
40301,,,0.00026886276670855074,0.005592912922709097
40321,,,0.00026886276670855074,0.005592912922709097
40341,,,0.00026886276670855074,0.005592912922709097
40361,,,0.00026886276670855074,0.005592912922709097
40381,,,0.00026886276670855074,0.005592912922709097
40401,,,0.00026886276670855074,0.005592912922709097
40421,,,0.00026886276670855074,0.005592912922709097
40441,,,0.00026886276670855074,0.005592912922709097
40461,,,0.00026886276670855074,0.005592912922709097
40481,,,0.00026886276670855074,0.005592912922709097
40501,,,0.00026886276670855074,0.005592912922709097
40521,,,0.00026886276670855074,0.005592912922709097
40541,,,0.00026886276670855074,0.005592912922709097
40561,,,0.00026886276670855074,0.005592912922709097
40581,,,0.00026886276670855074,0.005592912922709097
40601,,,0.00026886276670855074,0.005592912922709097
40621,,,0.00026886276670855074,0.005592912922709097
40641,,,0.00026886276670855074,0.005592912922709097
40661,,,0.00026886276670855074,0.005592912922709097
40681,,,0.00026886276670855074,0.005592912922709097
40701,,,0.00026886276670855074,0.005592912922709097
40721,,,0.00026886276670855074,0.005592912922709097
40741,,,0.00026886276670855074,0.005592912922709097
40761,,,0.00026886276670855074,0.005592912922709097
40781,,,0.00026886276670855074,0.005592912922709097
40801,,,0.00026886276670855074,0.005592912922709097
40821,,,0.00026886276670855074,0.005592912922709097
40841,,,0.00026886276670855074,0.005592912922709097
40861,,,0.00026886276670855074,0.005592912922709097
40881,,,0.00026886276670855074,0.005586953468414271
40901,,,0.00026886276670855074,0.005586953468414271
40921,,,0.00026886276670855074,0.005586953468414271
40941,,,0.00026886276670855074,0.005586953468414271
40961,,,0.00026886276670855074,0.005586953468414271
40981,,,0.00026886276670855074,0.005586953468414271
41001,,,0.00026886276670855074,0.005586953468414271
41021,,,0.00026886276670855074,0.005586953468414271
41041,,,0.00026886276670855074,0.005586953468414271
41061,,,0.00026886276670855074,0.005586953468414271
41081,,,0.00026886276670855074,0.005586953468414271
41101,,,0.00026886276670855074,0.005586953468414271
41121,,,0.00026886276670855074,0.005586953468414271
41141,,,0.00026886276670855074,0.005586953468414271
41161,,,0.00026886276670855074,0.005586953468414271
41181,,,0.00026886276670855074,0.005586953468414271
41201,,,0.00026886276670855074,0.005586953468414271
41221,,,0.00026886276670855074,0.005586953468414271
41241,,,0.00026886276670855074,0.005586953468414271
41261,,,0.00026886276670855074,0.005586953468414271
41281,,,0.00026886276670855074,0.005586953468414271
41301,,,0.00026886276670855074,0.005586953468414271
41321,,,0.00026886276670855074,0.005586953468414271
41341,,,0.00026886276670855074,0.005586953468414271
41361,,,0.00026886276670855074,0.005586953468414271
41381,,,0.00026886276670855074,0.005586953468414271
41401,,,0.00026886276670855074,0.005586953468414271
41421,,,0.00026886276670855074,0.005546951633682535
41441,,,0.00026886276670855074,0.005546951633682535
41461,,,0.00026886276670855074,0.005546951633682535
41481,,,0.00026886276670855074,0.005546951633682535
41501,,,0.00026886276670855074,0.005546951633682535
41521,,,0.00026886276670855074,0.005546951633682535
41541,,,0.00026886276670855074,0.005546951633682535
41561,,,0.00026886276670855074,0.005546951633682535
41581,,,0.00026886276670855074,0.005546951633682535
41601,,,0.00026886276670855074,0.005546951633682535
41621,,,0.00026886276670855074,0.005546951633682535
41641,,,0.00026886276670855074,0.005546951633682535
41661,,,0.00026886276670855074,0.005546951633682535
41681,,,0.00026886276670855074,0.005546951633682535
41701,,,0.00026886276670855074,0.005546951633682535
41721,,,0.00026886276670855074,0.005546951633682535
41741,,,0.00026886276670855074,0.005546951633682535
41761,,,0.00026886276670855074,0.005546951633682535
41781,,,0.00026886276670855074,0.005546951633682535
41801,,,0.00026886276670855074,0.005515044284315443
41821,,,0.00026886276670855074,0.005515044284315443
41841,,,0.00026886276670855074,0.005515044284315443
41861,,,0.00026886276670855074,0.005515044284315443
41881,,,0.00026886276670855074,0.005515044284315443
41901,,,0.00026886276670855074,0.005515044284315443
41921,,,0.00026886276670855074,0.005467043970170874
41941,,,0.00026886276670855074,0.005467043970170874
41961,,,0.00026886276670855074,0.005467043970170874
41981,,,0.00026886276670855074,0.005467043970170874
42001,,,0.00026886276670855074,0.005467043970170874
42021,,,0.00026886276670855074,0.005467043970170874
42041,,,0.00026886276670855074,0.005467043970170874
42061,,,0.00026886276670855074,0.005467043970170874
42081,,,0.00026886276670855074,0.005467043970170874
42101,,,0.00026886276670855074,0.005467043970170874
42121,,,0.00026886276670855074,0.005467043970170874
42141,,,0.00026886276670855074,0.005467043970170874
42161,,,0.00026886276670855074,0.005467043970170874
42181,,,0.00026886276670855074,0.005467043970170874
42201,,,0.00026886276670855074,0.005467043970170874
42221,,,0.00026886276670855074,0.005467043970170874
42241,,,0.00026886276670855074,0.005467043970170874
42261,,,0.00026886276670855074,0.005467043970170874
42281,,,0.00026886276670855074,0.005467043970170874
42301,,,0.00026886276670855074,0.005467043970170874
42321,,,0.00026886276670855074,0.005467043970170874
42341,,,0.00026886276670855074,0.005467043970170874
42361,,,0.00026886276670855074,0.005467043970170874
42381,,,0.00026886276670855074,0.005467043970170874
42401,,,0.00026886276670855074,0.005467043970170874
42421,,,0.00026886276670855074,0.005467043970170874
42441,,,0.00026886276670855074,0.005467043970170874
42461,,,0.00026886276670855074,0.005467043970170874
42481,,,0.00026886276670855074,0.005467043970170874
42501,,,0.00026886276670855074,0.005467043970170874
42521,,,0.00026886276670855074,0.005467043970170874
42541,,,0.00026886276670855074,0.005467043970170874
42561,,,0.00026886276670855074,0.005467043970170874
42581,,,0.00026886276670855074,0.005467043970170874
42601,,,0.00026886276670855074,0.005467043970170874
42621,,,0.00026886276670855074,0.005467043970170874
42641,,,0.00026886276670855074,0.005467043970170874
42661,,,0.00026886276670855074,0.005467043970170874
42681,,,0.00026886276670855074,0.005467043970170874
42701,,,0.00026886276670855074,0.005467043970170874
42721,,,0.00026886276670855074,0.005467043970170874
42741,,,0.00026886276670855074,0.005467043970170874
42761,,,0.00026886276670855074,0.005467043970170874
42781,,,0.00026886276670855074,0.005467043970170874
42801,,,0.00026886276670855074,0.005467043970170874
42821,,,0.00026886276670855074,0.005467043970170874
42841,,,0.00026886276670855074,0.005467043970170874
42861,,,0.00026886276670855074,0.005467043970170874
42881,,,0.00026886276670855074,0.005467043970170874
42901,,,0.00026886276670855074,0.005467043970170874
42921,,,0.00026886276670855074,0.005467043970170874
42941,,,0.00026886276670855074,0.005467043970170874
42961,,,0.00026886276670855074,0.005467043970170874
42981,,,0.00026886276670855074,0.005467043970170874
43001,,,0.00026886276670855074,0.005467043970170874
43021,,,0.00026886276670855074,0.005467043970170874
43041,,,0.00026886276670855074,0.005467043970170874
43061,,,0.00026886276670855074,0.005467043970170874
43081,,,0.00026886276670855074,0.005467043970170874
43101,,,0.00026886276670855074,0.005467043970170874
43121,,,0.00026886276670855074,0.005467043970170874
43141,,,0.00026886276670855074,0.005467043970170874
43161,,,0.00026886276670855074,0.005467043970170874
43181,,,0.00026886276670855074,0.005467043970170874
43201,,,0.00026886276670855074,0.005467043970170874
43221,,,0.00026886276670855074,0.005467043970170874
43241,,,0.00026886276670855074,0.005467043970170874
43261,,,0.00026886276670855074,0.005467043970170874
43281,,,0.00026886276670855074,0.005467043970170874
43301,,,0.00026886276670855074,0.005467043970170874
43321,,,0.00026886276670855074,0.005467043970170874
43341,,,0.00026886276670855074,0.005413048226069731
43361,,,0.00026886276670855074,0.005413048226069731
43381,,,0.00026886276670855074,0.005413048226069731
43401,,,0.00026886276670855074,0.005413048226069731
43421,,,0.00026886276670855074,0.005413048226069731
43441,,,0.00026886276670855074,0.005413048226069731
43461,,,0.00026886276670855074,0.005413048226069731
43481,,,0.00026886276670855074,0.005413048226069731
43501,,,0.00026886276670855074,0.005413048226069731
43521,,,0.00026886276670855074,0.005413048226069731
43541,,,0.00026886276670855074,0.005413048226069731
43561,,,0.00026886276670855074,0.005413048226069731
43581,,,0.00026886276670855074,0.005413048226069731
43601,,,0.00026886276670855074,0.005413048226069731
43621,,,0.00026886276670855074,0.005413048226069731
43641,,,0.00026886276670855074,0.005413048226069731
43661,,,0.00026886276670855074,0.005413048226069731
43681,,,0.00026886276670855074,0.005413048226069731
43701,,,0.00026886276670855074,0.005413048226069731
43721,,,0.00026886276670855074,0.005413048226069731
43741,,,0.00026886276670855074,0.005413048226069731
43761,,,0.00026886276670855074,0.005413048226069731
43781,,,0.00026886276670855074,0.005413048226069731
43801,,,0.00026886276670855074,0.005413048226069731
43821,,,0.00026886276670855074,0.005413048226069731
43841,,,0.00026886276670855074,0.005413048226069731
43861,,,0.00026886276670855074,0.005413048226069731
43881,,,0.00026886276670855074,0.005413048226069731
43901,,,0.00026886276670855074,0.005413048226069731
43921,,,0.00026886276670855074,0.005413048226069731
43941,,,0.00026886276670855074,0.005413048226069731
43961,,,0.00026886276670855074,0.005413048226069731
43981,,,0.00026886276670855074,0.005413048226069731
44001,,,0.00026886276670855074,0.005413048226069731
44021,,,0.00026886276670855074,0.005413048226069731
44041,,,0.00026886276670855074,0.005413048226069731
44061,,,0.00026886276670855074,0.005413048226069731
44081,,,0.00026886276670855074,0.005413048226069731
44101,,,0.00026886276670855074,0.005413048226069731
44121,,,0.00026886276670855074,0.005413048226069731
44141,,,0.00026886276670855074,0.005413048226069731
44161,,,0.00026886276670855074,0.005395150257018217
44181,,,0.00026886276670855074,0.005395150257018217
44201,,,0.00026886276670855074,0.005395150257018217
44221,,,0.00026886276670855074,0.005395150257018217
44241,,,0.00026886276670855074,0.005338776202003324
44261,,,0.00026886276670855074,0.005338776202003324
44281,,,0.00026886276670855074,0.005338776202003324
44301,,,0.00026886276670855074,0.005338776202003324
44321,,,0.00026886276670855074,0.005338776202003324
44341,,,0.00026886276670855074,0.005338776202003324
44361,,,0.00026886276670855074,0.005338776202003324
44381,,,0.00026886276670855074,0.005338776202003324
44401,,,0.00026886276670855074,0.005338776202003324
44421,,,0.00026886276670855074,0.005338776202003324
44441,,,0.00026886276670855074,0.005338776202003324
44461,,,0.00026886276670855074,0.005338776202003324
44481,,,0.00026886276670855074,0.005338776202003324
44501,,,0.00026886276670855074,0.005338776202003324
44521,,,0.00026886276670855074,0.005338776202003324
44541,,,0.00026886276670855074,0.005338776202003324
44561,,,0.00026886276670855074,0.005338776202003324
44581,,,0.00026886276670855074,0.005338776202003324
44601,,,0.00026886276670855074,0.005338776202003324
44621,,,0.00026886276670855074,0.005338776202003324
44641,,,0.00026886276670855074,0.005338776202003324
44661,,,0.00026886276670855074,0.005338776202003324
44681,,,0.00026886276670855074,0.005338776202003324
44701,,,0.00026886276670855074,0.005338776202003324
44721,,,0.00026886276670855074,0.005338776202003324
44741,,,0.00026886276670855074,0.005338776202003324
44761,,,0.00026886276670855074,0.005338776202003324
44781,,,0.00026886276670855074,0.005338776202003324
44801,,,0.00026886276670855074,0.005338776202003324
44821,,,0.00026886276670855074,0.005338776202003324
44841,,,0.00026886276670855074,0.005338776202003324
44861,,,0.00026886276670855074,0.005338776202003324
44881,,,0.00026886276670855074,0.005338776202003324
44901,,,0.00026886276670855074,0.005338776202003324
44921,,,0.00026886276670855074,0.005338776202003324
44941,,,0.00026886276670855074,0.005338776202003324
44961,,,0.00026886276670855074,0.005338776202003324
44981,,,0.00026886276670855074,0.005338776202003324
45001,,,0.00026886276670855074,0.005295790021394818
45021,,,0.00026886276670855074,0.005295790021394818
45041,,,0.00026886276670855074,0.005295790021394818
45061,,,0.00026886276670855074,0.005295790021394818
45081,,,0.00026886276670855074,0.005295790021394818
45101,,,0.00026886276670855074,0.005295790021394818
45121,,,0.00026886276670855074,0.005295790021394818
45141,,,0.00026886276670855074,0.005295790021394818
45161,,,0.00026886276670855074,0.005295790021394818
45181,,,0.00026886276670855074,0.005295790021394818
45201,,,0.00026886276670855074,0.005295790021394818
45221,,,0.00026886276670855074,0.005295790021394818
45241,,,0.00026886276670855074,0.005295790021394818
45261,,,0.00026886276670855074,0.005295790021394818
45281,,,0.00026886276670855074,0.005295790021394818
45301,,,0.00026886276670855074,0.005295790021394818
45321,,,0.00026886276670855074,0.005295790021394818
45341,,,0.00026886276670855074,0.005295790021394818
45361,,,0.00026886276670855074,0.005295790021394818
45381,,,0.00026886276670855074,0.005295790021394818
45401,,,0.00026886276670855074,0.005295790021394818
45421,,,0.00026886276670855074,0.005295790021394818
45441,,,0.00026886276670855074,0.005295790021394818
45461,,,0.00026886276670855074,0.005295790021394818
45481,,,0.00026886276670855074,0.005295790021394818
45501,,,0.00026886276670855074,0.005295790021394818
45521,,,0.00026886276670855074,0.005295790021394818
45541,,,0.00026886276670855074,0.005295790021394818
45561,,,0.00026886276670855074,0.005295790021394818
45581,,,0.00026886276670855074,0.005295790021394818
45601,,,0.00026886276670855074,0.005295790021394818
45621,,,0.00026886276670855074,0.005295790021394818
45641,,,0.00026886276670855074,0.005295790021394818
45661,,,0.00026886276670855074,0.005295790021394818
45681,,,0.00026886276670855074,0.005295790021394818
45701,,,0.00026886276670855074,0.005295790021394818
45721,,,0.00026886276670855074,0.005295790021394818
45741,,,0.00026886276670855074,0.005295790021394818
45761,,,0.00026886276670855074,0.005295790021394818
45781,,,0.00026886276670855074,0.005292351467137599
45801,,,0.00026886276670855074,0.0052464025235379845
45821,,,0.00026886276670855074,0.0052464025235379845
45841,,,0.00026886276670855074,0.0052464025235379845
45861,,,0.00026886276670855074,0.0052464025235379845
45881,,,0.00026886276670855074,0.0052464025235379845
45901,,,0.00026886276670855074,0.0052464025235379845
45921,,,0.00026886276670855074,0.0052464025235379845
45941,,,0.00026886276670855074,0.0052464025235379845
45961,,,0.00026886276670855074,0.0052464025235379845
45981,,,0.00026886276670855074,0.0052464025235379845
46001,,,0.00026886276670855074,0.0052464025235379845
46021,,,0.00026886276670855074,0.0052464025235379845
46041,,,0.00026886276670855074,0.0052464025235379845
46061,,,0.00026886276670855074,0.0052464025235379845
46081,,,0.00026886276670855074,0.0052464025235379845
46101,,,0.00026886276670855074,0.0052464025235379845
46121,,,0.00026886276670855074,0.0052464025235379845
46141,,,0.00026886276670855074,0.0052464025235379845
46161,,,0.00026886276670855074,0.0052464025235379845
46181,,,0.00026886276670855074,0.0052464025235379845
46201,,,0.00026886276670855074,0.0052464025235379845
46221,,,0.00026886276670855074,0.0052464025235379845
46241,,,0.00026886276670855074,0.0052464025235379845
46261,,,0.00026886276670855074,0.0052464025235379845
46281,,,0.00026886276670855074,0.0052464025235379845
46301,,,0.00026886276670855074,0.0052464025235379845
46321,,,0.00026886276670855074,0.0052464025235379845
46341,,,0.00026886276670855074,0.0052464025235379845
46361,,,0.00026886276670855074,0.0052464025235379845
46381,,,0.00026886276670855074,0.0052464025235379845
46401,,,0.00026886276670855074,0.0052464025235379845
46421,,,0.00026886276670855074,0.0052464025235379845
46441,,,0.00026886276670855074,0.0052464025235379845
46461,,,0.00026886276670855074,0.0052464025235379845
46481,,,0.00026886276670855074,0.0052464025235379845
46501,,,0.00026886276670855074,0.0052464025235379845
46521,,,0.00026886276670855074,0.0052464025235379845
46541,,,0.00026886276670855074,0.0052464025235379845
46561,,,0.00026886276670855074,0.0052464025235379845
46581,,,0.00026886276670855074,0.005203431811394607
46601,,,0.00026886276670855074,0.005203431811394607
46621,,,0.00026886276670855074,0.005133621865796686
46641,,,0.00026886276670855074,0.005133621865796686
46661,,,0.00026886276670855074,0.005133621865796686
46681,,,0.00026886276670855074,0.005133621865796686
46701,,,0.00026886276670855074,0.005133621865796686
46721,,,0.00026886276670855074,0.005133621865796686
46741,,,0.00026886276670855074,0.005133621865796686
46761,,,0.00026886276670855074,0.005133621865796686
46781,,,0.00026886276670855074,0.005133621865796686
46801,,,0.00026886276670855074,0.005133621865796686
46821,,,0.00026886276670855074,0.005133621865796686
46841,,,0.00026886276670855074,0.005133621865796686
46861,,,0.00026886276670855074,0.005133621865796686
46881,,,0.00026886276670855074,0.005133621865796686
46901,,,0.00026886276670855074,0.005133621865796686
46921,,,0.00026886276670855074,0.005133621865796686
46941,,,0.00026886276670855074,0.005133621865796686
46961,,,0.00026886276670855074,0.005133621865796686
46981,,,0.00026886276670855074,0.005133621865796686
47001,,,0.00026886276670855074,0.005133621865796686
47021,,,0.00026886276670855074,0.005133621865796686
47041,,,0.00026886276670855074,0.005133621865796686
47061,,,0.00026886276670855074,0.005133621865796686
47081,,,0.00026886276670855074,0.005133621865796686
47101,,,0.00026886276670855074,0.005133621865796686
47121,,,0.00026886276670855074,0.005133621865796686
47141,,,0.00026886276670855074,0.005133621865796686
47161,,,0.00026886276670855074,0.005133621865796686
47181,,,0.00026886276670855074,0.005133621865796686
47201,,,0.00026886276670855074,0.005133621865796686
47221,,,0.00026886276670855074,0.005133621865796686
47241,,,0.00026886276670855074,0.005133621865796686
47261,,,0.00026886276670855074,0.005133621865796686
47281,,,0.00026886276670855074,0.005133621865796686
47301,,,0.00026886276670855074,0.005133621865796686
47321,,,0.00026886276670855074,0.005133621865796686
47341,,,0.00026886276670855074,0.005133621865796686
47361,,,0.00026886276670855074,0.005133621865796686
47381,,,0.00026886276670855074,0.005133621865796686
47401,,,0.00026886276670855074,0.005133621865796686
47421,,,0.00026886276670855074,0.005133621865796686
47441,,,0.00026842061696409907,0.005133621865796686
47461,,,0.00026842061696409907,0.005133621865796686
47481,,,0.00026842061696409907,0.005133621865796686
47501,,,0.00026842061696409907,0.005133621865796686
47521,,,0.00026842061696409907,0.005133621865796686
47541,,,0.00026842061696409907,0.005133621865796686
47561,,,0.00026842061696409907,0.005133621865796686
47581,,,0.00026842061696409907,0.005133621865796686
47601,,,0.00026842061696409907,0.005133621865796686
47621,,,0.00026842061696409907,0.005133621865796686
47641,,,0.00026842061696409907,0.005133621865796686
47661,,,0.00026842061696409907,0.005133621865796686
47681,,,0.00026842061696409907,0.005133621865796686
47701,,,0.00026842061696409907,0.005133621865796686
47721,,,0.00026842061696409907,0.005133621865796686
47741,,,0.00026842061696409907,0.005133621865796686
47761,,,0.00026842061696409907,0.005133621865796686
47781,,,0.00026842061696409907,0.005133621865796686
47801,,,0.00026842061696409907,0.005133621865796686
47821,,,0.00026842061696409907,0.005133621865796686
47841,,,0.00026842061696409907,0.005133621865796686
47861,,,0.00026842061696409907,0.005133621865796686
47881,,,0.00026842061696409907,0.005133621865796686
47901,,,0.00026842061696409907,0.005133621865796686
47921,,,0.00026842061696409907,0.005133621865796686
47941,,,0.00026842061696409907,0.005133621865796686
47961,,,0.00026842061696409907,0.005133621865796686
47981,,,0.00026842061696409907,0.005133621865796686
48001,,,0.00026842061696409907,0.005133621865796686
48021,,,0.00026842061696409907,0.005133621865796686
48041,,,0.00026842061696409907,0.005133621865796686
48061,,,0.00026842061696409907,0.005133621865796686
48081,,,0.00026842061696409907,0.005133621865796686
48101,,,0.00026842061696409907,0.005133621865796686
48121,,,0.00026842061696409907,0.005133621865796686
48141,,,0.00026842061696409907,0.005133621865796686
48161,,,0.00026842061696409907,0.005133621865796686
48181,,,0.00026842061696409907,0.005133621865796686
48201,,,0.00026842061696409907,0.005133621865796686
48221,,,0.00026842061696409907,0.005133621865796686
48241,,,0.00026842061696409907,0.005133621865796686
48261,,,0.00026842061696409907,0.005133621865796686
48281,,,0.00026842061696409907,0.005133621865796686
48301,,,0.00026842061696409907,0.005133621865796686
48321,,,0.00026842061696409907,0.005133621865796686
48341,,,0.00026842061696409907,0.005133621865796686
48361,,,0.00026842061696409907,0.005133621865796686
48381,,,0.00026842061696409907,0.005133621865796686
48401,,,0.00026842061696409907,0.005133621865796686
48421,,,0.00026842061696409907,0.005133621865796686
48441,,,0.00026842061696409907,0.005133621865796686
48461,,,0.00026842061696409907,0.005133621865796686
48481,,,0.00026842061696409907,0.005133621865796686
48501,,,0.00026842061696409907,0.005133621865796686
48521,,,0.00026842061696409907,0.005133621865796686
48541,,,0.00026842061696409907,0.005133621865796686
48561,,,0.00026842061696409907,0.005133621865796686
48581,,,0.00026842061696409907,0.005133621865796686
48601,,,0.00026842061696409907,0.005133621865796686
48621,,,0.00026842061696409907,0.005133621865796686
48641,,,0.00026842061696409907,0.005133621865796686
48661,,,0.00026842061696409907,0.005133621865796686
48681,,,0.00026842061696409907,0.005133621865796686
48701,,,0.00026842061696409907,0.005133621865796686
48721,,,0.00026842061696409907,0.005133621865796686
48741,,,0.00026842061696409907,0.005133621865796686
48761,,,0.00026842061696409907,0.005133621865796686
48781,,,0.00026842061696409907,0.005133621865796686
48801,,,0.00026842061696409907,0.005133621865796686
48821,,,0.00026842061696409907,0.005133621865796686
48841,,,0.00026842061696409907,0.005133621865796686
48861,,,0.00026842061696409907,0.005133621865796686
48881,,,0.00026842061696409907,0.005133621865796686
48901,,,0.00026842061696409907,0.005133621865796686
48921,,,0.00026842061696409907,0.005133621865796686
48941,,,0.00026842061696409907,0.005133621865796686
48961,,,0.00026842061696409907,0.005133621865796686
48981,,,0.00026842061696409907,0.005133621865796686
49001,,,0.00026842061696409907,0.005133621865796686
49021,,,0.00026842061696409907,0.005133621865796686
49041,,,0.00026842061696409907,0.005133621865796686
49061,,,0.00026842061696409907,0.005133621865796686
49081,,,0.00026842061696409907,0.005133621865796686
49101,,,0.00026842061696409907,0.005133621865796686
49121,,,0.00026842061696409907,0.005133621865796686
49141,,,0.00026842061696409907,0.005133621865796686
49161,,,0.00026842061696409907,0.005133621865796686
49181,,,0.00026842061696409907,0.005133621865796686
49201,,,0.00026842061696409907,0.005133621865796686
49221,,,0.00026842061696409907,0.005133621865796686
49241,,,0.00026842061696409907,0.005133621865796686
49261,,,0.00026842061696409907,0.005133621865796686
49281,,,0.00026842061696409907,0.005133621865796686
49301,,,0.00026842061696409907,0.005133621865796686
49321,,,0.00026842061696409907,0.005133621865796686
49341,,,0.00026842061696409907,0.005133621865796686
49361,,,0.00026842061696409907,0.005133621865796686
49381,,,0.00026842061696409907,0.005133621865796686
49401,,,0.00026842061696409907,0.005133621865796686
49421,,,0.00026842061696409907,0.005133621865796686
49441,,,0.00026842061696409907,0.005133621865796686
49461,,,0.00026842061696409907,0.005133621865796686
49481,,,0.00026842061696409907,0.005133621865796686
49501,,,0.00026842061696409907,0.005133621865796686
49521,,,0.00026842061696409907,0.005133621865796686
49541,,,0.00026842061696409907,0.005133621865796686
49561,,,0.00026842061696409907,0.005133621865796686
49581,,,0.00026842061696409907,0.005133621865796686
49601,,,0.00026842061696409907,0.005133621865796686
49621,,,0.00026842061696409907,0.005133621865796686
49641,,,0.00026842061696409907,0.005133621865796686
49661,,,0.00026842061696409907,0.005133621865796686
49681,,,0.00026842061696409907,0.005133621865796686
49701,,,0.00026842061696409907,0.005133621865796686
49721,,,0.00026842061696409907,0.005133621865796686
49741,,,0.00026842061696409907,0.005133621865796686
49761,,,0.00026842061696409907,0.005133621865796686
49781,,,0.00026842061696409907,0.005133621865796686
49801,,,0.00026842061696409907,0.005133621865796686
49821,,,0.00026842061696409907,0.005133621865796686
49841,,,0.00026842061696409907,0.005133621865796686
49861,,,0.00026842061696409907,0.005133621865796686
49881,,,0.00026842061696409907,0.005133621865796686
49901,,,0.00026842061696409907,0.005133621865796686
49921,,,0.00026842061696409907,0.005133621865796686
49941,,,0.00026842061696409907,0.005133621865796686
49961,,,0.00026842061696409907,0.005133621865796686
49981,,,0.00026842061696409907,0.005133621865796686
50001,,,0.00026842061696409907,0.005133621865796686
50021,,,,0.005133621865796686
50041,,,,0.005133621865796686
50061,,,,0.005133621865796686
50081,,,,0.005133621865796686
50101,,,,0.005133621865796686
50121,,,,0.005133621865796686
50141,,,,0.005133621865796686
50161,,,,0.005133621865796686
50181,,,,0.005133621865796686
50201,,,,0.005133621865796686
50221,,,,0.005133621865796686
50241,,,,0.005133621865796686
50261,,,,0.005133621865796686
50281,,,,0.005133621865796686
50301,,,,0.005133621865796686
50321,,,,0.005133621865796686
50341,,,,0.005133621865796686
50361,,,,0.005133621865796686
50381,,,,0.005133621865796686
50401,,,,0.005133621865796686
50421,,,,0.005133621865796686
50441,,,,0.005133621865796686
50461,,,,0.005133621865796686
50481,,,,0.005133621865796686
50501,,,,0.005133621865796686
50521,,,,0.005133621865796686
50541,,,,0.005133621865796686
50561,,,,0.005133621865796686
50581,,,,0.005133621865796686
50601,,,,0.005133621865796686
50621,,,,0.005133621865796686
50641,,,,0.005133621865796686
50661,,,,0.005133621865796686
50681,,,,0.005133621865796686
50701,,,,0.005133621865796686
50721,,,,0.005133621865796686
50741,,,,0.005133621865796686
50761,,,,0.005133621865796686
50781,,,,0.005133621865796686
50801,,,,0.005133621865796686
50821,,,,0.005133621865796686
50841,,,,0.005133621865796686
50861,,,,0.005133621865796686
50881,,,,0.005133621865796686
50901,,,,0.005133621865796686
50921,,,,0.005133621865796686
50941,,,,0.005133621865796686
50961,,,,0.005133621865796686
50981,,,,0.005133621865796686
51001,,,,0.005133621865796686
51021,,,,0.005133621865796686
51041,,,,0.005133621865796686
51061,,,,0.005133621865796686
51081,,,,0.005133621865796686
51101,,,,0.005133621865796686
51121,,,,0.005133621865796686
51141,,,,0.005133621865796686
51161,,,,0.005133621865796686
51181,,,,0.005133621865796686
51201,,,,0.005133621865796686
51221,,,,0.005133621865796686
51241,,,,0.005133621865796686
51261,,,,0.005133621865796686
51281,,,,0.005133621865796686
51301,,,,0.005133621865796686
51321,,,,0.005133621865796686
51341,,,,0.005133621865796686
51361,,,,0.005133621865796686
51381,,,,0.005133621865796686
51401,,,,0.005133621865796686
51421,,,,0.005133621865796686
51441,,,,0.005133621865796686
51461,,,,0.005133621865796686
51481,,,,0.005133621865796686
51501,,,,0.005133621865796686
51521,,,,0.005133621865796686
51541,,,,0.005133621865796686
51561,,,,0.005133621865796686
51581,,,,0.005133621865796686
51601,,,,0.005133621865796686
51621,,,,0.005133621865796686
51641,,,,0.005133621865796686
51661,,,,0.005133621865796686
51681,,,,0.005133621865796686
51701,,,,0.005133621865796686
51721,,,,0.005133621865796686
51741,,,,0.005133621865796686
51761,,,,0.005133621865796686
51781,,,,0.005133621865796686
51801,,,,0.005133621865796686
51821,,,,0.005133621865796686
51841,,,,0.005133621865796686
51861,,,,0.005133621865796686
51881,,,,0.005133621865796686
51901,,,,0.005133621865796686
51921,,,,0.005133621865796686
51941,,,,0.005133621865796686
51961,,,,0.005133621865796686
51981,,,,0.005133621865796686
52001,,,,0.005133621865796686
52021,,,,0.005133621865796686
52041,,,,0.005133621865796686
52061,,,,0.005133621865796686
52081,,,,0.005133621865796686
52101,,,,0.005133621865796686
52121,,,,0.005133621865796686
52141,,,,0.005133621865796686
52161,,,,0.005133621865796686
52181,,,,0.005133621865796686
52201,,,,0.005133621865796686
52221,,,,0.005133621865796686
52241,,,,0.005133621865796686
52261,,,,0.005133621865796686
52281,,,,0.005133621865796686
52301,,,,0.005133621865796686
52321,,,,0.005133621865796686
52341,,,,0.005133621865796686
52361,,,,0.005133621865796686
52381,,,,0.005133621865796686
52401,,,,0.005133621865796686
52421,,,,0.005133621865796686
52441,,,,0.005133621865796686
52461,,,,0.005133621865796686
52481,,,,0.005133621865796686
52501,,,,0.005133621865796686
52521,,,,0.005133621865796686
52541,,,,0.005133621865796686
52561,,,,0.005133621865796686
52581,,,,0.005133621865796686
52601,,,,0.005133621865796686
52621,,,,0.005133621865796686
52641,,,,0.005133621865796686
52661,,,,0.005133621865796686
52681,,,,0.005133621865796686
52701,,,,0.005133621865796686
52721,,,,0.005133621865796686
52741,,,,0.005133621865796686
52761,,,,0.005133621865796686
52781,,,,0.005133621865796686
52801,,,,0.005133621865796686
52821,,,,0.005133621865796686
52841,,,,0.005133621865796686
52861,,,,0.005133621865796686
52881,,,,0.005133621865796686
52901,,,,0.005133621865796686
52921,,,,0.005133621865796686
52941,,,,0.005133621865796686
52961,,,,0.005133621865796686
52981,,,,0.005133621865796686
53001,,,,0.005133621865796686
53021,,,,0.005133621865796686
53041,,,,0.005133621865796686
53061,,,,0.005133621865796686
53081,,,,0.005133621865796686
53101,,,,0.005133621865796686
53121,,,,0.005133621865796686
53141,,,,0.005133621865796686
53161,,,,0.005133621865796686
53181,,,,0.005133621865796686
53201,,,,0.005133621865796686
53221,,,,0.005133621865796686
53241,,,,0.005133621865796686
53261,,,,0.005133621865796686
53281,,,,0.005133621865796686
53301,,,,0.005133621865796686
53321,,,,0.005133621865796686
53341,,,,0.005133621865796686
53361,,,,0.005133621865796686
53381,,,,0.005133621865796686
53401,,,,0.005133621865796686
53421,,,,0.005133621865796686
53441,,,,0.005133621865796686
53461,,,,0.005133621865796686
53481,,,,0.005133621865796686
53501,,,,0.005133621865796686
53521,,,,0.005133621865796686
53541,,,,0.005133621865796686
53561,,,,0.005133621865796686
53581,,,,0.005133621865796686
53601,,,,0.005133621865796686
53621,,,,0.005133621865796686
53641,,,,0.005133621865796686
53661,,,,0.005133621865796686
53681,,,,0.005133621865796686
53701,,,,0.005133621865796686
53721,,,,0.005133621865796686
53741,,,,0.005133621865796686
53761,,,,0.005133621865796686
53781,,,,0.005133621865796686
53801,,,,0.005133621865796686
53821,,,,0.005133621865796686
53841,,,,0.005133621865796686
53861,,,,0.005133621865796686
53881,,,,0.005133621865796686
53901,,,,0.005133621865796686
53921,,,,0.005133621865796686
53941,,,,0.005133621865796686
53961,,,,0.005133621865796686
53981,,,,0.005133621865796686
54001,,,,0.005133621865796686
54021,,,,0.005133621865796686
54041,,,,0.005133621865796686
54061,,,,0.005133621865796686
54081,,,,0.005133621865796686
54101,,,,0.005133621865796686
54121,,,,0.005133621865796686
54141,,,,0.005133621865796686
54161,,,,0.005133621865796686
54181,,,,0.005133621865796686
54201,,,,0.005133621865796686
54221,,,,0.005133621865796686
54241,,,,0.005133621865796686
54261,,,,0.005133621865796686
54281,,,,0.005133621865796686
54301,,,,0.005131394193139054
54321,,,,0.005131394193139054
54341,,,,0.005131394193139054
54361,,,,0.005131394193139054
54381,,,,0.005131394193139054
54401,,,,0.005131394193139054
54421,,,,0.005131394193139054
54441,,,,0.005131394193139054
54461,,,,0.005131394193139054
54481,,,,0.005131394193139054
54501,,,,0.005131394193139054
54521,,,,0.005131394193139054
54541,,,,0.005131394193139054
54561,,,,0.005131394193139054
54581,,,,0.005131394193139054
54601,,,,0.005131394193139054
54621,,,,0.005131394193139054
54641,,,,0.005131394193139054
54661,,,,0.005072375416392905
54681,,,,0.005072375416392905
54701,,,,0.005072375416392905
54721,,,,0.005072375416392905
54741,,,,0.005072375416392905
54761,,,,0.005072375416392905
54781,,,,0.005072375416392905
54801,,,,0.005072375416392905
54821,,,,0.005072375416392905
54841,,,,0.005072375416392905
54861,,,,0.005072375416392905
54881,,,,0.005072375416392905
54901,,,,0.005072375416392905
54921,,,,0.005072375416392905
54941,,,,0.005072375416392905
54961,,,,0.005072375416392905
54981,,,,0.005072375416392905
55001,,,,0.005072375416392905
55021,,,,0.005072375416392905
55041,,,,0.005072375416392905
55061,,,,0.005072375416392905
55081,,,,0.005072375416392905
55101,,,,0.005072375416392905
55121,,,,0.005072375416392905
55141,,,,0.005072375416392905
55161,,,,0.005072375416392905
55181,,,,0.005072375416392905
55201,,,,0.005072375416392905
55221,,,,0.005072375416392905
55241,,,,0.005072375416392905
55261,,,,0.005072375416392905
55281,,,,0.005072375416392905
55301,,,,0.005072375416392905
55321,,,,0.005072375416392905
55341,,,,0.005072375416392905
55361,,,,0.005072375416392905
55381,,,,0.005072375416392905
55401,,,,0.005072375416392905
55421,,,,0.005072375416392905
55441,,,,0.005072375416392905
55461,,,,0.005072375416392905
55481,,,,0.005072375416392905
55501,,,,0.005072375416392905
55521,,,,0.005072375416392905
55541,,,,0.005072375416392905
55561,,,,0.005072375416392905
55581,,,,0.005072375416392905
55601,,,,0.005072375416392905
55621,,,,0.005072375416392905
55641,,,,0.005072375416392905
55661,,,,0.005072375416392905
55681,,,,0.005072375416392905
55701,,,,0.005072375416392905
55721,,,,0.005072375416392905
55741,,,,0.005072375416392905
55761,,,,0.005072375416392905
55781,,,,0.005072375416392905
55801,,,,0.005072375416392905
55821,,,,0.005072375416392905
55841,,,,0.005072375416392905
55861,,,,0.005072375416392905
55881,,,,0.005072375416392905
55901,,,,0.005072375416392905
55921,,,,0.005072375416392905
55941,,,,0.005072375416392905
55961,,,,0.005072375416392905
55981,,,,0.005072375416392905
56001,,,,0.005072375416392905
56021,,,,0.005072375416392905
56041,,,,0.005072375416392905
56061,,,,0.005072375416392905
56081,,,,0.005072375416392905
56101,,,,0.005072375416392905
56121,,,,0.005072375416392905
56141,,,,0.005072375416392905
56161,,,,0.005072375416392905
56181,,,,0.005072375416392905
56201,,,,0.005072375416392905
56221,,,,0.005072375416392905
56241,,,,0.005072375416392905
56261,,,,0.005072375416392905
56281,,,,0.005072375416392905
56301,,,,0.005072375416392905
56321,,,,0.005072375416392905
56341,,,,0.005072375416392905
56361,,,,0.005072375416392905
56381,,,,0.005072375416392905
56401,,,,0.005072375416392905
56421,,,,0.005072375416392905
56441,,,,0.005072375416392905
56461,,,,0.005072375416392905
56481,,,,0.005065639071132187
56501,,,,0.005065639071132187
56521,,,,0.005065639071132187
56541,,,,0.005065639071132187
56561,,,,0.005065639071132187
56581,,,,0.005065639071132187
56601,,,,0.005065639071132187
56621,,,,0.005065639071132187
56641,,,,0.0050474485928462326
56661,,,,0.0050474485928462326
56681,,,,0.0050474485928462326
56701,,,,0.0050474485928462326
56721,,,,0.0050474485928462326
56741,,,,0.0050474485928462326
56761,,,,0.0050474485928462326
56781,,,,0.0050474485928462326
56801,,,,0.0050474485928462326
56821,,,,0.0050474485928462326
56841,,,,0.0050474485928462326
56861,,,,0.0050474485928462326
56881,,,,0.0050474485928462326
56901,,,,0.0050474485928462326
56921,,,,0.0050474485928462326
56941,,,,0.0050474485928462326
56961,,,,0.0050474485928462326
56981,,,,0.0050474485928462326
57001,,,,0.0050474485928462326
57021,,,,0.0050474485928462326
57041,,,,0.0050474485928462326
57061,,,,0.0050474485928462326
57081,,,,0.0050474485928462326
57101,,,,0.0050474485928462326
57121,,,,0.0050474485928462326
57141,,,,0.0050474485928462326
57161,,,,0.0050474485928462326
57181,,,,0.0050474485928462326
57201,,,,0.0050474485928462326
57221,,,,0.0050474485928462326
57241,,,,0.0050474485928462326
57261,,,,0.0050474485928462326
57281,,,,0.0050474485928462326
57301,,,,0.0050474485928462326
57321,,,,0.004927960122140849
57341,,,,0.004927960122140849
57361,,,,0.004927960122140849
57381,,,,0.004927960122140849
57401,,,,0.004927960122140849
57421,,,,0.004927960122140849
57441,,,,0.004927960122140849
57461,,,,0.004927960122140849
57481,,,,0.004927960122140849
57501,,,,0.004927960122140849
57521,,,,0.004927960122140849
57541,,,,0.004927960122140849
57561,,,,0.004927960122140849
57581,,,,0.004927960122140849
57601,,,,0.004927960122140849
57621,,,,0.004767340567869312
57641,,,,0.004767340567869312
57661,,,,0.004767340567869312
57681,,,,0.004767340567869312
57701,,,,0.004767340567869312
57721,,,,0.004767340567869312
57741,,,,0.004767340567869312
57761,,,,0.004767340567869312
57781,,,,0.004767340567869312
57801,,,,0.004767340567869312
57821,,,,0.004767340567869312
57841,,,,0.004767340567869312
57861,,,,0.004767340567869312
57881,,,,0.004767340567869312
57901,,,,0.004767340567869312
57921,,,,0.004767340567869312
57941,,,,0.004767340567869312
57961,,,,0.004767340567869312
57981,,,,0.004767340567869312
58001,,,,0.004767340567869312
58021,,,,0.004767340567869312
58041,,,,0.004767340567869312
58061,,,,0.004767340567869312
58081,,,,0.004767340567869312
58101,,,,0.004767340567869312
58121,,,,0.004767340567869312
58141,,,,0.004767340567869312
58161,,,,0.004767340567869312
58181,,,,0.004767340567869312
58201,,,,0.004767340567869312
58221,,,,0.004767340567869312
58241,,,,0.004767340567869312
58261,,,,0.004767340567869312
58281,,,,0.004767340567869312
58301,,,,0.004767340567869312
58321,,,,0.004767340567869312
58341,,,,0.004767340567869312
58361,,,,0.004767340567869312
58381,,,,0.004767340567869312
58401,,,,0.004767340567869312
58421,,,,0.004767340567869312
58441,,,,0.004767340567869312
58461,,,,0.004767340567869312
58481,,,,0.004767340567869312
58501,,,,0.004767340567869312
58521,,,,0.004767340567869312
58541,,,,0.004767340567869312
58561,,,,0.004767340567869312
58581,,,,0.004767340567869312
58601,,,,0.004767340567869312
58621,,,,0.004767340567869312
58641,,,,0.004767340567869312
58661,,,,0.004767340567869312
58681,,,,0.004767340567869312
58701,,,,0.004767340567869312
58721,,,,0.004767340567869312
58741,,,,0.004767340567869312
58761,,,,0.004767340567869312
58781,,,,0.004767340567869312
58801,,,,0.004767340567869312
58821,,,,0.004767340567869312
58841,,,,0.004767340567869312
58861,,,,0.004767340567869312
58881,,,,0.004767340567869312
58901,,,,0.004767340567869312
58921,,,,0.004767340567869312
58941,,,,0.004767340567869312
58961,,,,0.004767340567869312
58981,,,,0.004767340567869312
59001,,,,0.004767340567869312
59021,,,,0.004767340567869312
59041,,,,0.004767340567869312
59061,,,,0.004767340567869312
59081,,,,0.004767340567869312
59101,,,,0.004767340567869312
59121,,,,0.004767340567869312
59141,,,,0.004767340567869312
59161,,,,0.004767340567869312
59181,,,,0.004767340567869312
59201,,,,0.004767340567869312
59221,,,,0.004767340567869312
59241,,,,0.004767340567869312
59261,,,,0.004767340567869312
59281,,,,0.004767340567869312
59301,,,,0.004767340567869312
59321,,,,0.004767340567869312
59341,,,,0.004767340567869312
59361,,,,0.004767340567869312
59381,,,,0.004767340567869312
59401,,,,0.004767340567869312
59421,,,,0.004767340567869312
59441,,,,0.004767340567869312
59461,,,,0.004767340567869312
59481,,,,0.004767340567869312
59501,,,,0.004767340567869312
59521,,,,0.004767340567869312
59541,,,,0.004767340567869312
59561,,,,0.004767340567869312
59581,,,,0.004767340567869312
59601,,,,0.004767340567869312
59621,,,,0.004767340567869312
59641,,,,0.004767340567869312
59661,,,,0.004767340567869312
59681,,,,0.004767340567869312
59701,,,,0.004767340567869312
59721,,,,0.004767340567869312
59741,,,,0.004767340567869312
59761,,,,0.004767340567869312
59781,,,,0.004767340567869312
59801,,,,0.004767340567869312
59821,,,,0.004767340567869312
59841,,,,0.004767340567869312
59861,,,,0.004767340567869312
59881,,,,0.004767340567869312
59901,,,,0.004767340567869312
59921,,,,0.004767340567869312
59941,,,,0.004767340567869312
59961,,,,0.004767340567869312
59981,,,,0.004767340567869312
60001,,,,0.004767340567869312
60021,,,,0.004767340567869312
60041,,,,0.004767340567869312
60061,,,,0.004767340567869312
60081,,,,0.004767340567869312
60101,,,,0.004767340567869312
60121,,,,0.004767340567869312
60141,,,,0.004767340567869312
60161,,,,0.004767340567869312
60181,,,,0.004767340567869312
60201,,,,0.004767340567869312
60221,,,,0.004767340567869312
60241,,,,0.004767340567869312
60261,,,,0.004767340567869312
60281,,,,0.004767340567869312
60301,,,,0.004767340567869312
60321,,,,0.004767340567869312
60341,,,,0.004767340567869312
60361,,,,0.004767340567869312
60381,,,,0.004767340567869312
60401,,,,0.004767340567869312
60421,,,,0.004767340567869312
60441,,,,0.004767340567869312
60461,,,,0.004767340567869312
60481,,,,0.004767340567869312
60501,,,,0.004767340567869312
60521,,,,0.004767340567869312
60541,,,,0.004767340567869312
60561,,,,0.004767340567869312
60581,,,,0.004767340567869312
60601,,,,0.004767340567869312
60621,,,,0.004767340567869312
60641,,,,0.004767340567869312
60661,,,,0.004767340567869312
60681,,,,0.004767340567869312
60701,,,,0.004767340567869312
60721,,,,0.004767340567869312
60741,,,,0.004767340567869312
60761,,,,0.004767340567869312
60781,,,,0.004767340567869312
60801,,,,0.004767340567869312
60821,,,,0.004767340567869312
60841,,,,0.004767340567869312
60861,,,,0.004767340567869312
60881,,,,0.004767340567869312
60901,,,,0.004767340567869312
60921,,,,0.004767340567869312
60941,,,,0.004767340567869312
60961,,,,0.004767340567869312
60981,,,,0.004767340567869312
61001,,,,0.004767340567869312
61021,,,,0.004767340567869312
61041,,,,0.004767340567869312
61061,,,,0.004767340567869312
61081,,,,0.004767340567869312
61101,,,,0.004767340567869312
61121,,,,0.004767340567869312
61141,,,,0.004767340567869312
61161,,,,0.004767340567869312
61181,,,,0.004767340567869312
61201,,,,0.004767340567869312
61221,,,,0.004767340567869312
61241,,,,0.004767340567869312
61261,,,,0.004767340567869312
61281,,,,0.004767340567869312
61301,,,,0.004767340567869312
61321,,,,0.004767340567869312
61341,,,,0.004767340567869312
61361,,,,0.004767340567869312
61381,,,,0.004767340567869312
61401,,,,0.004767340567869312
61421,,,,0.004767340567869312
61441,,,,0.004767340567869312
61461,,,,0.004767340567869312
61481,,,,0.004767340567869312
61501,,,,0.004767340567869312
61521,,,,0.004767340567869312
61541,,,,0.004767340567869312
61561,,,,0.004767340567869312
61581,,,,0.004767340567869312
61601,,,,0.004767340567869312
61621,,,,0.004767340567869312
61641,,,,0.004767340567869312
61661,,,,0.004767340567869312
61681,,,,0.004767340567869312
61701,,,,0.004767340567869312
61721,,,,0.004767340567869312
61741,,,,0.004767340567869312
61761,,,,0.004767340567869312
61781,,,,0.004767340567869312
61801,,,,0.004767340567869312
61821,,,,0.004767340567869312
61841,,,,0.004767340567869312
61861,,,,0.004767340567869312
61881,,,,0.004767340567869312
61901,,,,0.004767340567869312
61921,,,,0.004767340567869312
61941,,,,0.004767340567869312
61961,,,,0.004767340567869312
61981,,,,0.004767340567869312
62001,,,,0.004767340567869312
62021,,,,0.004767340567869312
62041,,,,0.004767340567869312
62061,,,,0.004767340567869312
62081,,,,0.004767340567869312
62101,,,,0.004767340567869312
62121,,,,0.004767340567869312
62141,,,,0.004767340567869312
62161,,,,0.004767340567869312
62181,,,,0.004767340567869312
62201,,,,0.004767340567869312
62221,,,,0.004767340567869312
62241,,,,0.004767340567869312
62261,,,,0.004767340567869312
62281,,,,0.004767340567869312
62301,,,,0.004767340567869312
62321,,,,0.004767340567869312
62341,,,,0.004767340567869312
62361,,,,0.004767340567869312
62381,,,,0.004767340567869312
62401,,,,0.004767340567869312
62421,,,,0.004767340567869312
62441,,,,0.004767340567869312
62461,,,,0.004767340567869312
62481,,,,0.004767340567869312
62501,,,,0.004767340567869312
62521,,,,0.004767340567869312
62541,,,,0.004767340567869312
62561,,,,0.004767340567869312
62581,,,,0.004767340567869312
62601,,,,0.004767340567869312
62621,,,,0.004767340567869312
62641,,,,0.004767340567869312
62661,,,,0.004767340567869312
62681,,,,0.004767340567869312
62701,,,,0.004767340567869312
62721,,,,0.004767340567869312
62741,,,,0.004767340567869312
62761,,,,0.004767340567869312
62781,,,,0.004767340567869312
62801,,,,0.004767340567869312
62821,,,,0.004767340567869312
62841,,,,0.004767340567869312
62861,,,,0.004767340567869312
62881,,,,0.004767340567869312
62901,,,,0.004767340567869312
62921,,,,0.004767340567869312
62941,,,,0.004767340567869312
62961,,,,0.004767340567869312
62981,,,,0.004767340567869312
63001,,,,0.004767340567869312
63021,,,,0.004767340567869312
63041,,,,0.004767340567869312
63061,,,,0.004767340567869312
63081,,,,0.004767340567869312
63101,,,,0.004767340567869312
63121,,,,0.004767340567869312
63141,,,,0.004767340567869312
63161,,,,0.004767340567869312
63181,,,,0.004767340567869312
63201,,,,0.004767340567869312
63221,,,,0.004767340567869312
63241,,,,0.004767340567869312
63261,,,,0.004767340567869312
63281,,,,0.004767340567869312
63301,,,,0.004767340567869312
63321,,,,0.004767340567869312
63341,,,,0.004767340567869312
63361,,,,0.004767340567869312
63381,,,,0.004767340567869312
63401,,,,0.004767340567869312
63421,,,,0.004767340567869312
63441,,,,0.004767340567869312
63461,,,,0.004767340567869312
63481,,,,0.004767340567869312
63501,,,,0.004767340567869312
63521,,,,0.004767340567869312
63541,,,,0.004767340567869312
63561,,,,0.004767340567869312
63581,,,,0.004767340567869312
63601,,,,0.004767340567869312
63621,,,,0.004767340567869312
63641,,,,0.004767340567869312
63661,,,,0.004767340567869312
63681,,,,0.004767340567869312
63701,,,,0.004767340567869312
63721,,,,0.004767340567869312
63741,,,,0.004767340567869312
63761,,,,0.004767340567869312
63781,,,,0.004767340567869312
63801,,,,0.004767340567869312
63821,,,,0.004767340567869312
63841,,,,0.004767340567869312
63861,,,,0.004767340567869312
63881,,,,0.004767340567869312
63901,,,,0.004767340567869312
63921,,,,0.004767340567869312
63941,,,,0.004767340567869312
63961,,,,0.004767340567869312
63981,,,,0.004767340567869312
64001,,,,0.004767340567869312
64021,,,,0.004767340567869312
64041,,,,0.004767340567869312
64061,,,,0.004767340567869312
64081,,,,0.004767340567869312
64101,,,,0.004767340567869312
64121,,,,0.004767340567869312
64141,,,,0.004767340567869312
64161,,,,0.004767340567869312
64181,,,,0.004767340567869312
64201,,,,0.004767340567869312
64221,,,,0.004767340567869312
64241,,,,0.004767340567869312
64261,,,,0.004767340567869312
64281,,,,0.004767340567869312
64301,,,,0.004767340567869312
64321,,,,0.004767340567869312
64341,,,,0.004767340567869312
64361,,,,0.004767340567869312
64381,,,,0.004767340567869312
64401,,,,0.004767340567869312
64421,,,,0.004767340567869312
64441,,,,0.004767340567869312
64461,,,,0.004767340567869312
64481,,,,0.004767340567869312
64501,,,,0.004767340567869312
64521,,,,0.004767340567869312
64541,,,,0.004767340567869312
64561,,,,0.004767340567869312
64581,,,,0.004767340567869312
64601,,,,0.004767340567869312
64621,,,,0.004767340567869312
64641,,,,0.004767340567869312
64661,,,,0.004767340567869312
64681,,,,0.004767340567869312
64701,,,,0.004767340567869312
64721,,,,0.004767340567869312
64741,,,,0.004767340567869312
64761,,,,0.004767340567869312
64781,,,,0.004767340567869312
64801,,,,0.004767340567869312
64821,,,,0.004767340567869312
64841,,,,0.004767340567869312
64861,,,,0.004767340567869312
64881,,,,0.004767340567869312
64901,,,,0.004767340567869312
64921,,,,0.004767340567869312
64941,,,,0.004767340567869312
64961,,,,0.004767340567869312
64981,,,,0.004767340567869312
65001,,,,0.004767340567869312
65021,,,,0.004767340567869312
65041,,,,0.004767340567869312
65061,,,,0.004767340567869312
65081,,,,0.004767340567869312
65101,,,,0.004767340567869312
65121,,,,0.004767340567869312
65141,,,,0.004767340567869312
65161,,,,0.004767340567869312
65181,,,,0.004767340567869312
65201,,,,0.004767340567869312
65221,,,,0.004767340567869312
65241,,,,0.004767340567869312
65261,,,,0.004767340567869312
65281,,,,0.004767340567869312
65301,,,,0.004767340567869312
65321,,,,0.004767340567869312
65341,,,,0.004767340567869312
65361,,,,0.004767340567869312
65381,,,,0.004767340567869312
65401,,,,0.004767340567869312
65421,,,,0.004767340567869312
65441,,,,0.004767340567869312
65461,,,,0.004767340567869312
65481,,,,0.004767340567869312
65501,,,,0.004767340567869312
65521,,,,0.004767340567869312
65541,,,,0.004767340567869312
65561,,,,0.004767340567869312
65581,,,,0.004767340567869312
65601,,,,0.004767340567869312
65621,,,,0.004767340567869312
65641,,,,0.004767340567869312
65661,,,,0.004767340567869312
65681,,,,0.004767340567869312
65701,,,,0.004767340567869312
65721,,,,0.004767340567869312
65741,,,,0.004767340567869312
65761,,,,0.004767340567869312
65781,,,,0.004767340567869312
65801,,,,0.004767340567869312
65821,,,,0.004767340567869312
65841,,,,0.004767340567869312
65861,,,,0.004767340567869312
65881,,,,0.004767340567869312
65901,,,,0.004767340567869312
65921,,,,0.004767340567869312
65941,,,,0.004767340567869312
65961,,,,0.004767340567869312
65981,,,,0.004767340567869312
66001,,,,0.004767340567869312
66021,,,,0.004767340567869312
66041,,,,0.004767340567869312
66061,,,,0.004767340567869312
66081,,,,0.004767340567869312
66101,,,,0.004767340567869312
66121,,,,0.004767340567869312
66141,,,,0.004767340567869312
66161,,,,0.004767340567869312
66181,,,,0.004767340567869312
66201,,,,0.004767340567869312
66221,,,,0.004767340567869312
66241,,,,0.004767340567869312
66261,,,,0.004767340567869312
66281,,,,0.004767340567869312
66301,,,,0.004767340567869312
66321,,,,0.004767340567869312
66341,,,,0.004767340567869312
66361,,,,0.004767340567869312
66381,,,,0.004767340567869312
66401,,,,0.004767340567869312
66421,,,,0.004767340567869312
66441,,,,0.004767340567869312
66461,,,,0.004767340567869312
66481,,,,0.004767340567869312
66501,,,,0.004767340567869312
66521,,,,0.004767340567869312
66541,,,,0.004767340567869312
66561,,,,0.004767340567869312
66581,,,,0.004767340567869312
66601,,,,0.004767340567869312
66621,,,,0.004767340567869312
66641,,,,0.004767340567869312
66661,,,,0.004767340567869312
66681,,,,0.004767340567869312
66701,,,,0.004767340567869312
66721,,,,0.004767340567869312
66741,,,,0.004767340567869312
66761,,,,0.004767340567869312
66781,,,,0.004767340567869312
66801,,,,0.004767340567869312
66821,,,,0.004767340567869312
66841,,,,0.004767340567869312
66861,,,,0.004767340567869312
66881,,,,0.004767340567869312
66901,,,,0.004767340567869312
66921,,,,0.004767340567869312
66941,,,,0.004767340567869312
66961,,,,0.004767340567869312
66981,,,,0.004767340567869312
67001,,,,0.004767340567869312
67021,,,,0.004767340567869312
67041,,,,0.004767340567869312
67061,,,,0.004767340567869312
67081,,,,0.004767340567869312
67101,,,,0.004767340567869312
67121,,,,0.004767340567869312
67141,,,,0.004767340567869312
67161,,,,0.004767340567869312
67181,,,,0.004767340567869312
67201,,,,0.004767340567869312
67221,,,,0.004767340567869312
67241,,,,0.004767340567869312
67261,,,,0.004767340567869312
67281,,,,0.004767340567869312
67301,,,,0.004767340567869312
67321,,,,0.004767340567869312
67341,,,,0.004767340567869312
67361,,,,0.004767340567869312
67381,,,,0.004767340567869312
67401,,,,0.004767340567869312
67421,,,,0.004767340567869312
67441,,,,0.004767340567869312
67461,,,,0.004767340567869312
67481,,,,0.004767340567869312
67501,,,,0.004767340567869312
67521,,,,0.004767340567869312
67541,,,,0.004767340567869312
67561,,,,0.004767340567869312
67581,,,,0.004767340567869312
67601,,,,0.004767340567869312
67621,,,,0.004767340567869312
67641,,,,0.004767340567869312
67661,,,,0.004767340567869312
67681,,,,0.004767340567869312
67701,,,,0.004767340567869312
67721,,,,0.004767340567869312
67741,,,,0.004767340567869312
67761,,,,0.004767340567869312
67781,,,,0.004767340567869312
67801,,,,0.004767340567869312
67821,,,,0.004767340567869312
67841,,,,0.004767340567869312
67861,,,,0.004767340567869312
67881,,,,0.004767340567869312
67901,,,,0.004767340567869312
67921,,,,0.004767340567869312
67941,,,,0.004767340567869312
67961,,,,0.004767340567869312
67981,,,,0.004767340567869312
68001,,,,0.004767340567869312
68021,,,,0.004767340567869312
68041,,,,0.004767340567869312
68061,,,,0.004767340567869312
68081,,,,0.004767340567869312
68101,,,,0.004767340567869312
68121,,,,0.004767340567869312
68141,,,,0.004767340567869312
68161,,,,0.004767340567869312
68181,,,,0.004767340567869312
68201,,,,0.004767340567869312
68221,,,,0.004767340567869312
68241,,,,0.004767340567869312
68261,,,,0.004767340567869312
68281,,,,0.004767340567869312
68301,,,,0.004767340567869312
68321,,,,0.004767340567869312
68341,,,,0.004767340567869312
68361,,,,0.004767340567869312
68381,,,,0.004767340567869312
68401,,,,0.004767340567869312
68421,,,,0.004767340567869312
68441,,,,0.004767340567869312
68461,,,,0.004767340567869312
68481,,,,0.004767340567869312
68501,,,,0.004767340567869312
68521,,,,0.004767340567869312
68541,,,,0.004767340567869312
68561,,,,0.004767340567869312
68581,,,,0.004767340567869312
68601,,,,0.004767340567869312
68621,,,,0.004767340567869312
68641,,,,0.004767340567869312
68661,,,,0.004767340567869312
68681,,,,0.004767340567869312
68701,,,,0.004767340567869312
68721,,,,0.004767340567869312
68741,,,,0.004767340567869312
68761,,,,0.004767340567869312
68781,,,,0.004767340567869312
68801,,,,0.004767340567869312
68821,,,,0.004767340567869312
68841,,,,0.004767340567869312
68861,,,,0.004767340567869312
68881,,,,0.004767340567869312
68901,,,,0.004767340567869312
68921,,,,0.004767340567869312
68941,,,,0.004767340567869312
68961,,,,0.004767340567869312
68981,,,,0.004767340567869312
69001,,,,0.004767340567869312
69021,,,,0.004767340567869312
69041,,,,0.004767340567869312
69061,,,,0.004767340567869312
69081,,,,0.004767340567869312
69101,,,,0.004767340567869312
69121,,,,0.004767340567869312
69141,,,,0.004767340567869312
69161,,,,0.004767340567869312
69181,,,,0.004767340567869312
69201,,,,0.004767340567869312
69221,,,,0.004767340567869312
69241,,,,0.004767340567869312
69261,,,,0.004767340567869312
69281,,,,0.004767340567869312
69301,,,,0.004767340567869312
69321,,,,0.004767340567869312
69341,,,,0.004767340567869312
69361,,,,0.004767340567869312
69381,,,,0.004767340567869312
69401,,,,0.004767340567869312
69421,,,,0.004767340567869312
69441,,,,0.004767340567869312
69461,,,,0.004767340567869312
69481,,,,0.004767340567869312
69501,,,,0.004767340567869312
69521,,,,0.004767340567869312
69541,,,,0.004767340567869312
69561,,,,0.004767340567869312
69581,,,,0.004767340567869312
69601,,,,0.004767340567869312
69621,,,,0.004767340567869312
69641,,,,0.004767340567869312
69661,,,,0.004767340567869312
69681,,,,0.004767340567869312
69701,,,,0.004767340567869312
69721,,,,0.004767340567869312
69741,,,,0.004767340567869312
69761,,,,0.004767340567869312
69781,,,,0.004767340567869312
69801,,,,0.004767340567869312
69821,,,,0.004767340567869312
69841,,,,0.004767340567869312
69861,,,,0.004767340567869312
69881,,,,0.004767340567869312
69901,,,,0.004767340567869312
69921,,,,0.004767340567869312
69941,,,,0.004767340567869312
69961,,,,0.004767340567869312
69981,,,,0.004767340567869312
70001,,,,0.004767340567869312
70021,,,,0.004767340567869312
70041,,,,0.004767340567869312
70061,,,,0.004767340567869312
70081,,,,0.004767340567869312
70101,,,,0.004767340567869312
70121,,,,0.004767340567869312
70141,,,,0.004767340567869312
70161,,,,0.004767340567869312
70181,,,,0.004767340567869312
70201,,,,0.004767340567869312
70221,,,,0.004767340567869312
70241,,,,0.004767340567869312
70261,,,,0.004767340567869312
70281,,,,0.004767340567869312
70301,,,,0.004767340567869312
70321,,,,0.004767340567869312
70341,,,,0.004767340567869312
70361,,,,0.004767340567869312
70381,,,,0.004767340567869312
70401,,,,0.004767340567869312
70421,,,,0.004767340567869312
70441,,,,0.004767340567869312
70461,,,,0.004767340567869312
70481,,,,0.004767340567869312
70501,,,,0.004767340567869312
70521,,,,0.004767340567869312
70541,,,,0.004767340567869312
70561,,,,0.004767340567869312
70581,,,,0.004767340567869312
70601,,,,0.004767340567869312
70621,,,,0.004767340567869312
70641,,,,0.004767340567869312
70661,,,,0.004767340567869312
70681,,,,0.004767340567869312
70701,,,,0.004767340567869312
70721,,,,0.004767340567869312
70741,,,,0.004767340567869312
70761,,,,0.004767340567869312
70781,,,,0.004767340567869312
70801,,,,0.004767340567869312
70821,,,,0.004767340567869312
70841,,,,0.004767340567869312
70861,,,,0.004767340567869312
70881,,,,0.004767340567869312
70901,,,,0.004767340567869312
70921,,,,0.004767340567869312
70941,,,,0.004767340567869312
70961,,,,0.004767340567869312
70981,,,,0.004767340567869312
71001,,,,0.004767340567869312
71021,,,,0.004767340567869312
71041,,,,0.004767340567869312
71061,,,,0.004767340567869312
71081,,,,0.004767340567869312
71101,,,,0.004767340567869312
71121,,,,0.004767340567869312
71141,,,,0.004767340567869312
71161,,,,0.004767340567869312
71181,,,,0.004767340567869312
71201,,,,0.004767340567869312
71221,,,,0.004767340567869312
71241,,,,0.004767340567869312
71261,,,,0.004767340567869312
71281,,,,0.004767340567869312
71301,,,,0.004767340567869312
71321,,,,0.004767340567869312
71341,,,,0.004767340567869312
71361,,,,0.004767340567869312
71381,,,,0.004767340567869312
71401,,,,0.004767340567869312
71421,,,,0.004767340567869312
71441,,,,0.004767340567869312
71461,,,,0.004767340567869312
71481,,,,0.004767340567869312
71501,,,,0.004767340567869312
71521,,,,0.004767340567869312
71541,,,,0.004767340567869312
71561,,,,0.004767340567869312
71581,,,,0.004767340567869312
71601,,,,0.004767340567869312
71621,,,,0.004767340567869312
71641,,,,0.004767340567869312
71661,,,,0.004767340567869312
71681,,,,0.004767340567869312
71701,,,,0.004767340567869312
71721,,,,0.004767340567869312
71741,,,,0.004767340567869312
71761,,,,0.004767340567869312
71781,,,,0.004767340567869312
71801,,,,0.004767340567869312
71821,,,,0.004767340567869312
71841,,,,0.004767340567869312
71861,,,,0.004767340567869312
71881,,,,0.004767340567869312
71901,,,,0.004767340567869312
71921,,,,0.004767340567869312
71941,,,,0.004767340567869312
71961,,,,0.004767340567869312
71981,,,,0.004767340567869312
72001,,,,0.004767340567869312
72021,,,,0.004767340567869312
72041,,,,0.004767340567869312
72061,,,,0.004767340567869312
72081,,,,0.004767340567869312
72101,,,,0.004767340567869312
72121,,,,0.004767340567869312
72141,,,,0.004767340567869312
72161,,,,0.004767340567869312
72181,,,,0.004767340567869312
72201,,,,0.004767340567869312
72221,,,,0.004767340567869312
72241,,,,0.004767340567869312
72261,,,,0.004767340567869312
72281,,,,0.004767340567869312
72301,,,,0.004767340567869312
72321,,,,0.004767340567869312
72341,,,,0.004767340567869312
72361,,,,0.004767340567869312
72381,,,,0.004767340567869312
72401,,,,0.004767340567869312
72421,,,,0.004767340567869312
72441,,,,0.004767340567869312
72461,,,,0.004767340567869312
72481,,,,0.004767340567869312
72501,,,,0.004767340567869312
72521,,,,0.004767340567869312
72541,,,,0.004767340567869312
72561,,,,0.004767340567869312
72581,,,,0.004767340567869312
72601,,,,0.004767340567869312
72621,,,,0.004767340567869312
72641,,,,0.004767340567869312
72661,,,,0.004767340567869312
72681,,,,0.004767340567869312
72701,,,,0.004767340567869312
72721,,,,0.004767340567869312
72741,,,,0.004767340567869312
72761,,,,0.004767340567869312
72781,,,,0.004767340567869312
72801,,,,0.004767340567869312
72821,,,,0.004767340567869312
72841,,,,0.004767340567869312
72861,,,,0.004767340567869312
72881,,,,0.004767340567869312
72901,,,,0.004767340567869312
72921,,,,0.004767340567869312
72941,,,,0.004767340567869312
72961,,,,0.004767340567869312
72981,,,,0.004767340567869312
73001,,,,0.004767340567869312
73021,,,,0.004767340567869312
73041,,,,0.004767340567869312
73061,,,,0.004767340567869312
73081,,,,0.004767340567869312
73101,,,,0.004767340567869312
73121,,,,0.004767340567869312
73141,,,,0.004767340567869312
73161,,,,0.004767340567869312
73181,,,,0.004767340567869312
73201,,,,0.004767340567869312
73221,,,,0.004767340567869312
73241,,,,0.004767340567869312
73261,,,,0.004767340567869312
73281,,,,0.004767340567869312
73301,,,,0.004767340567869312
73321,,,,0.004767340567869312
73341,,,,0.004767340567869312
73361,,,,0.004767340567869312
73381,,,,0.004767340567869312
73401,,,,0.004767340567869312
73421,,,,0.004767340567869312
73441,,,,0.004767340567869312
73461,,,,0.004767340567869312
73481,,,,0.004767340567869312
73501,,,,0.004767340567869312
73521,,,,0.004767340567869312
73541,,,,0.004767340567869312
73561,,,,0.004767340567869312
73581,,,,0.004767340567869312
73601,,,,0.004767340567869312
73621,,,,0.004767340567869312
73641,,,,0.004767340567869312
73661,,,,0.004767340567869312
73681,,,,0.004767340567869312
73701,,,,0.004767340567869312
73721,,,,0.004767340567869312
73741,,,,0.004767340567869312
73761,,,,0.004767340567869312
73781,,,,0.004767340567869312
73801,,,,0.004767340567869312
73821,,,,0.004767340567869312
73841,,,,0.004767340567869312
73861,,,,0.004767340567869312
73881,,,,0.004767340567869312
73901,,,,0.004767340567869312
73921,,,,0.004767340567869312
73941,,,,0.004767340567869312
73961,,,,0.004767340567869312
73981,,,,0.004767340567869312
74001,,,,0.004767340567869312
74021,,,,0.004767340567869312
74041,,,,0.004767340567869312
74061,,,,0.004767340567869312
74081,,,,0.004767340567869312
74101,,,,0.004767340567869312
74121,,,,0.004767340567869312
74141,,,,0.004767340567869312
74161,,,,0.004767340567869312
74181,,,,0.004767340567869312
74201,,,,0.004767340567869312
74221,,,,0.004767340567869312
74241,,,,0.004767340567869312
74261,,,,0.004767340567869312
74281,,,,0.004767340567869312
74301,,,,0.004767340567869312
74321,,,,0.004767340567869312
74341,,,,0.004767340567869312
74361,,,,0.004767340567869312
74381,,,,0.004767340567869312
74401,,,,0.004767340567869312
74421,,,,0.004767340567869312
74441,,,,0.004767340567869312
74461,,,,0.004767340567869312
74481,,,,0.004767340567869312
74501,,,,0.004767340567869312
74521,,,,0.004767340567869312
74541,,,,0.004767340567869312
74561,,,,0.004767340567869312
74581,,,,0.004767340567869312
74601,,,,0.004767340567869312
74621,,,,0.004767340567869312
74641,,,,0.004767340567869312
74661,,,,0.004767340567869312
74681,,,,0.004767340567869312
74701,,,,0.004767340567869312
74721,,,,0.004767340567869312
74741,,,,0.004767340567869312
74761,,,,0.004767340567869312
74781,,,,0.004767340567869312
74801,,,,0.004767340567869312
74821,,,,0.004767340567869312
74841,,,,0.004767340567869312
74861,,,,0.004767340567869312
74881,,,,0.004767340567869312
74901,,,,0.004767340567869312
74921,,,,0.004767340567869312
74941,,,,0.004767340567869312
74961,,,,0.004767340567869312
74981,,,,0.004767340567869312
75001,,,,0.004767340567869312
75021,,,,0.004767340567869312
75041,,,,0.004767340567869312
75061,,,,0.004767340567869312
75081,,,,0.004767340567869312
75101,,,,0.004767340567869312
75121,,,,0.004767340567869312
75141,,,,0.004767340567869312
75161,,,,0.004767340567869312
75181,,,,0.004767340567869312
75201,,,,0.004767340567869312
75221,,,,0.004767340567869312
75241,,,,0.004767340567869312
75261,,,,0.004767340567869312
75281,,,,0.004767340567869312
75301,,,,0.004767340567869312
75321,,,,0.004767340567869312
75341,,,,0.004767340567869312
75361,,,,0.004767340567869312
75381,,,,0.004767340567869312
75401,,,,0.004767340567869312
75421,,,,0.004767340567869312
75441,,,,0.004767340567869312
75461,,,,0.004767340567869312
75481,,,,0.004767340567869312
75501,,,,0.004767340567869312
75521,,,,0.004767340567869312
75541,,,,0.004767340567869312
75561,,,,0.004767340567869312
75581,,,,0.004767340567869312
75601,,,,0.004767340567869312
75621,,,,0.004767340567869312
75641,,,,0.004767340567869312
75661,,,,0.004767340567869312
75681,,,,0.004767340567869312
75701,,,,0.004767340567869312
75721,,,,0.004767340567869312
75741,,,,0.004767340567869312
75761,,,,0.004767340567869312
75781,,,,0.004767340567869312
75801,,,,0.004767340567869312
75821,,,,0.004767340567869312
75841,,,,0.004767340567869312
75861,,,,0.004767340567869312
75881,,,,0.004767340567869312
75901,,,,0.004767340567869312
75921,,,,0.004767340567869312
75941,,,,0.004767340567869312
75961,,,,0.004767340567869312
75981,,,,0.004767340567869312
76001,,,,0.004767340567869312
76021,,,,0.004767340567869312
76041,,,,0.004767340567869312
76061,,,,0.004767340567869312
76081,,,,0.004767340567869312
76101,,,,0.004767340567869312
76121,,,,0.004767340567869312
76141,,,,0.004767340567869312
76161,,,,0.004767340567869312
76181,,,,0.004767340567869312
76201,,,,0.004767340567869312
76221,,,,0.004767340567869312
76241,,,,0.004767340567869312
76261,,,,0.004767340567869312
76281,,,,0.004767340567869312
76301,,,,0.004767340567869312
76321,,,,0.004767340567869312
76341,,,,0.004767340567869312
76361,,,,0.004767340567869312
76381,,,,0.004767340567869312
76401,,,,0.004767340567869312
76421,,,,0.004767340567869312
76441,,,,0.004767340567869312
76461,,,,0.004767340567869312
76481,,,,0.004767340567869312
76501,,,,0.004767340567869312
76521,,,,0.004767340567869312
76541,,,,0.004767340567869312
76561,,,,0.004767340567869312
76581,,,,0.004767340567869312
76601,,,,0.004767340567869312
76621,,,,0.004767340567869312
76641,,,,0.004767340567869312
76661,,,,0.004767340567869312
76681,,,,0.004767340567869312
76701,,,,0.004767340567869312
76721,,,,0.004767340567869312
76741,,,,0.004767340567869312
76761,,,,0.004767340567869312
76781,,,,0.004767340567869312
76801,,,,0.004767340567869312
76821,,,,0.004767340567869312
76841,,,,0.004767340567869312
76861,,,,0.004767340567869312
76881,,,,0.004767340567869312
76901,,,,0.004767340567869312
76921,,,,0.004767340567869312
76941,,,,0.004767340567869312
76961,,,,0.004767340567869312
76981,,,,0.004767340567869312
77001,,,,0.004767340567869312
77021,,,,0.004767340567869312
77041,,,,0.004767340567869312
77061,,,,0.004767340567869312
77081,,,,0.004767340567869312
77101,,,,0.004767340567869312
77121,,,,0.004767340567869312
77141,,,,0.004767340567869312
77161,,,,0.004767340567869312
77181,,,,0.004767340567869312
77201,,,,0.004767340567869312
77221,,,,0.004767340567869312
77241,,,,0.004767340567869312
77261,,,,0.004767340567869312
77281,,,,0.004767340567869312
77301,,,,0.004767340567869312
77321,,,,0.004767340567869312
77341,,,,0.004767340567869312
77361,,,,0.004767340567869312
77381,,,,0.004767340567869312
77401,,,,0.004767340567869312
77421,,,,0.004767340567869312
77441,,,,0.004767340567869312
77461,,,,0.004767340567869312
77481,,,,0.004767340567869312
77501,,,,0.004767340567869312
77521,,,,0.004767340567869312
77541,,,,0.004767340567869312
77561,,,,0.004767340567869312
77581,,,,0.004767340567869312
77601,,,,0.004767340567869312
77621,,,,0.004767340567869312
77641,,,,0.004767340567869312
77661,,,,0.004767340567869312
77681,,,,0.004767340567869312
77701,,,,0.004767340567869312
77721,,,,0.004767340567869312
77741,,,,0.004767340567869312
77761,,,,0.004767340567869312
77781,,,,0.004767340567869312
77801,,,,0.004767340567869312
77821,,,,0.004767340567869312
77841,,,,0.004767340567869312
77861,,,,0.004767340567869312
77881,,,,0.004767340567869312
77901,,,,0.004767340567869312
77921,,,,0.004767340567869312
77941,,,,0.004767340567869312
77961,,,,0.004767340567869312
77981,,,,0.004767340567869312
78001,,,,0.004767340567869312
78021,,,,0.004767340567869312
78041,,,,0.004767340567869312
78061,,,,0.004767340567869312
78081,,,,0.004767340567869312
78101,,,,0.004767340567869312
78121,,,,0.004767340567869312
78141,,,,0.004767340567869312
78161,,,,0.004767340567869312
78181,,,,0.004767340567869312
78201,,,,0.004767340567869312
78221,,,,0.004767340567869312
78241,,,,0.004767340567869312
78261,,,,0.004767340567869312
78281,,,,0.004767340567869312
78301,,,,0.004767340567869312
78321,,,,0.004767340567869312
78341,,,,0.004767340567869312
78361,,,,0.004767340567869312
78381,,,,0.004767340567869312
78401,,,,0.004767340567869312
78421,,,,0.004767340567869312
78441,,,,0.004767340567869312
78461,,,,0.004767340567869312
78481,,,,0.004767340567869312
78501,,,,0.004767340567869312
78521,,,,0.004767340567869312
78541,,,,0.004767340567869312
78561,,,,0.004767340567869312
78581,,,,0.004767340567869312
78601,,,,0.004767340567869312
78621,,,,0.004767340567869312
78641,,,,0.004767340567869312
78661,,,,0.004767340567869312
78681,,,,0.004767340567869312
78701,,,,0.004767340567869312
78721,,,,0.004767340567869312
78741,,,,0.004767340567869312
78761,,,,0.004767340567869312
78781,,,,0.004767340567869312
78801,,,,0.004767340567869312
78821,,,,0.004767340567869312
78841,,,,0.004767340567869312
78861,,,,0.004767340567869312
78881,,,,0.004767340567869312
78901,,,,0.004767340567869312
78921,,,,0.004767340567869312
78941,,,,0.004767340567869312
78961,,,,0.004767340567869312
78981,,,,0.004767340567869312
79001,,,,0.004767340567869312
79021,,,,0.004767340567869312
79041,,,,0.004767340567869312
79061,,,,0.004767340567869312
79081,,,,0.004767340567869312
79101,,,,0.004767340567869312
79121,,,,0.004767340567869312
79141,,,,0.004767340567869312
79161,,,,0.004767340567869312
79181,,,,0.004767340567869312
79201,,,,0.004767340567869312
79221,,,,0.004767340567869312
79241,,,,0.004767340567869312
79261,,,,0.004767340567869312
79281,,,,0.004767340567869312
79301,,,,0.004767340567869312
79321,,,,0.004767340567869312
79341,,,,0.004767340567869312
79361,,,,0.004767340567869312
79381,,,,0.004767340567869312
79401,,,,0.004767340567869312
79421,,,,0.004767340567869312
79441,,,,0.004767340567869312
79461,,,,0.004767340567869312
79481,,,,0.004767340567869312
79501,,,,0.004767340567869312
79521,,,,0.004767340567869312
79541,,,,0.004767340567869312
79561,,,,0.004767340567869312
79581,,,,0.004767340567869312
79601,,,,0.004767340567869312
79621,,,,0.004767340567869312
79641,,,,0.004767340567869312
79661,,,,0.004767340567869312
79681,,,,0.004767340567869312
79701,,,,0.004767340567869312
79721,,,,0.004767340567869312
79741,,,,0.004767340567869312
79761,,,,0.004767340567869312
79781,,,,0.004767340567869312
79801,,,,0.004767340567869312
79821,,,,0.004767340567869312
79841,,,,0.004767340567869312
79861,,,,0.004767340567869312
79881,,,,0.004767340567869312
79901,,,,0.004767340567869312
79921,,,,0.004767340567869312
79941,,,,0.004767340567869312
79961,,,,0.004767340567869312
79981,,,,0.004767340567869312
80001,,,,0.004767340567869312
80021,,,,0.004767340567869312
80041,,,,0.004767340567869312
80061,,,,0.004767340567869312
80081,,,,0.004767340567869312
80101,,,,0.004767340567869312
80121,,,,0.004767340567869312
80141,,,,0.004767340567869312
80161,,,,0.004767340567869312
80181,,,,0.004767340567869312
80201,,,,0.004767340567869312
80221,,,,0.004767340567869312
80241,,,,0.004767340567869312
80261,,,,0.004767340567869312
80281,,,,0.00473527989452169
80301,,,,0.00473527989452169
80321,,,,0.00473527989452169
80341,,,,0.00473527989452169
80361,,,,0.00473527989452169
80381,,,,0.00473527989452169
80401,,,,0.00473527989452169
80421,,,,0.00473527989452169
80441,,,,0.00473527989452169
80461,,,,0.00473527989452169
80481,,,,0.00473527989452169
80501,,,,0.00473527989452169
80521,,,,0.00473527989452169
80541,,,,0.00473527989452169
80561,,,,0.00473527989452169
80581,,,,0.00473527989452169
80601,,,,0.00473527989452169
80621,,,,0.00473527989452169
80641,,,,0.00473527989452169
80661,,,,0.00473527989452169
80681,,,,0.00473527989452169
80701,,,,0.00473527989452169
80721,,,,0.00473527989452169
80741,,,,0.00473527989452169
80761,,,,0.00473527989452169
80781,,,,0.00473527989452169
80801,,,,0.00473527989452169
80821,,,,0.00473527989452169
80841,,,,0.00473527989452169
80861,,,,0.00473527989452169
80881,,,,0.00473527989452169
80901,,,,0.00473527989452169
80921,,,,0.00473527989452169
80941,,,,0.00473527989452169
80961,,,,0.00473527989452169
80981,,,,0.00473527989452169
81001,,,,0.00473527989452169
81021,,,,0.00473527989452169
81041,,,,0.00473527989452169
81061,,,,0.00473527989452169
81081,,,,0.00473527989452169
81101,,,,0.00473527989452169
81121,,,,0.00473527989452169
81141,,,,0.00473527989452169
81161,,,,0.00473527989452169
81181,,,,0.00473527989452169
81201,,,,0.00473527989452169
81221,,,,0.00473527989452169
81241,,,,0.00473527989452169
81261,,,,0.00473527989452169
81281,,,,0.00473527989452169
81301,,,,0.00473527989452169
81321,,,,0.00473527989452169
81341,,,,0.00473527989452169
81361,,,,0.00473527989452169
81381,,,,0.00473527989452169
81401,,,,0.00473527989452169
81421,,,,0.00473527989452169
81441,,,,0.00473527989452169
81461,,,,0.004712425577740105
81481,,,,0.004712425577740105
81501,,,,0.004712425577740105
81521,,,,0.004712425577740105
81541,,,,0.004712425577740105
81561,,,,0.004712425577740105
81581,,,,0.004712425577740105
81601,,,,0.004712425577740105
81621,,,,0.004712425577740105
81641,,,,0.004712425577740105
81661,,,,0.004712425577740105
81681,,,,0.004712425577740105
81701,,,,0.004712425577740105
81721,,,,0.004712425577740105
81741,,,,0.004712425577740105
81761,,,,0.004712425577740105
81781,,,,0.004712425577740105
81801,,,,0.004712425577740105
81821,,,,0.004712425577740105
81841,,,,0.004712425577740105
81861,,,,0.004712425577740105
81881,,,,0.004712425577740105
81901,,,,0.004712425577740105
81921,,,,0.004712425577740105
81941,,,,0.004712425577740105
81961,,,,0.004712425577740105
81981,,,,0.004712425577740105
82001,,,,0.004712425577740105
82021,,,,0.004712425577740105
82041,,,,0.004712425577740105
82061,,,,0.004712425577740105
82081,,,,0.004712425577740105
82101,,,,0.004712425577740105
82121,,,,0.004712425577740105
82141,,,,0.004712425577740105
82161,,,,0.004712425577740105
82181,,,,0.004712425577740105
82201,,,,0.004712425577740105
82221,,,,0.004712425577740105
82241,,,,0.004712425577740105
82261,,,,0.004712425577740105
82281,,,,0.004712425577740105
82301,,,,0.004712425577740105
82321,,,,0.004712425577740105
82341,,,,0.004712425577740105
82361,,,,0.004712425577740105
82381,,,,0.004712425577740105
82401,,,,0.004712425577740105
82421,,,,0.004712425577740105
82441,,,,0.004712425577740105
82461,,,,0.004712425577740105
82481,,,,0.004712425577740105
82501,,,,0.004712425577740105
82521,,,,0.004712425577740105
82541,,,,0.004712425577740105
82561,,,,0.004712425577740105
82581,,,,0.004712425577740105
82601,,,,0.004712425577740105
82621,,,,0.004712425577740105
82641,,,,0.004712425577740105
82661,,,,0.004712425577740105
82681,,,,0.004712425577740105
82701,,,,0.004712425577740105
82721,,,,0.004712425577740105
82741,,,,0.004712425577740105
82761,,,,0.004712425577740105
82781,,,,0.004712425577740105
82801,,,,0.004712425577740105
82821,,,,0.004712425577740105
82841,,,,0.004712425577740105
82861,,,,0.004712425577740105
82881,,,,0.004712425577740105
82901,,,,0.004712425577740105
82921,,,,0.004712425577740105
82941,,,,0.004712425577740105
82961,,,,0.004712425577740105
82981,,,,0.004712425577740105
83001,,,,0.004712425577740105
83021,,,,0.004712425577740105
83041,,,,0.004712425577740105
83061,,,,0.004712425577740105
83081,,,,0.004712425577740105
83101,,,,0.004712425577740105
83121,,,,0.004712425577740105
83141,,,,0.004712425577740105
83161,,,,0.004712425577740105
83181,,,,0.004712425577740105
83201,,,,0.004712425577740105
83221,,,,0.004712425577740105
83241,,,,0.004712425577740105
83261,,,,0.004712425577740105
83281,,,,0.004712425577740105
83301,,,,0.004712425577740105
83321,,,,0.004712425577740105
83341,,,,0.004712425577740105
83361,,,,0.004712425577740105
83381,,,,0.004712425577740105
83401,,,,0.004712425577740105
83421,,,,0.004712425577740105
83441,,,,0.004712425577740105
83461,,,,0.004712425577740105
83481,,,,0.004712425577740105
83501,,,,0.004712425577740105
83521,,,,0.004712425577740105
83541,,,,0.004712425577740105
83561,,,,0.004712425577740105
83581,,,,0.004712425577740105
83601,,,,0.004712425577740105
83621,,,,0.004712425577740105
83641,,,,0.004712425577740105
83661,,,,0.004712425577740105
83681,,,,0.004712425577740105
83701,,,,0.004712425577740105
83721,,,,0.004712425577740105
83741,,,,0.004712425577740105
83761,,,,0.004712425577740105
83781,,,,0.004712425577740105
83801,,,,0.004712425577740105
83821,,,,0.004712425577740105
83841,,,,0.004712425577740105
83861,,,,0.004712425577740105
83881,,,,0.004712425577740105
83901,,,,0.004712425577740105
83921,,,,0.004712425577740105
83941,,,,0.004712425577740105
83961,,,,0.004712425577740105
83981,,,,0.004712425577740105
84001,,,,0.004712425577740105
84021,,,,0.004712425577740105
84041,,,,0.004712425577740105
84061,,,,0.004712425577740105
84081,,,,0.004712425577740105
84101,,,,0.004712425577740105
84121,,,,0.004712425577740105
84141,,,,0.004712425577740105
84161,,,,0.004712425577740105
84181,,,,0.004712425577740105
84201,,,,0.004712425577740105
84221,,,,0.004712425577740105
84241,,,,0.004712425577740105
84261,,,,0.004712425577740105
84281,,,,0.004712425577740105
84301,,,,0.004712425577740105
84321,,,,0.004712425577740105
84341,,,,0.004712425577740105
84361,,,,0.004712425577740105
84381,,,,0.004712425577740105
84401,,,,0.004712425577740105
84421,,,,0.004712425577740105
84441,,,,0.004712425577740105
84461,,,,0.004712425577740105
84481,,,,0.004712425577740105
84501,,,,0.004712425577740105
84521,,,,0.004712425577740105
84541,,,,0.004712425577740105
84561,,,,0.004712425577740105
84581,,,,0.004712425577740105
84601,,,,0.004712425577740105
84621,,,,0.004712425577740105
84641,,,,0.004712425577740105
84661,,,,0.004712425577740105
84681,,,,0.004712425577740105
84701,,,,0.004712425577740105
84721,,,,0.004712425577740105
84741,,,,0.004712425577740105
84761,,,,0.004712425577740105
84781,,,,0.004712425577740105
84801,,,,0.004712425577740105
84821,,,,0.004712425577740105
84841,,,,0.004712425577740105
84861,,,,0.004712425577740105
84881,,,,0.004712425577740105
84901,,,,0.004712425577740105
84921,,,,0.004712425577740105
84941,,,,0.004712425577740105
84961,,,,0.004712425577740105
84981,,,,0.004712425577740105
85001,,,,0.004712425577740105
85021,,,,0.004712425577740105
85041,,,,0.004712425577740105
85061,,,,0.004712425577740105
85081,,,,0.004712425577740105
85101,,,,0.004712425577740105
85121,,,,0.004712425577740105
85141,,,,0.004704824857710021
85161,,,,0.004704824857710021
85181,,,,0.004704824857710021
85201,,,,0.004704824857710021
85221,,,,0.004704824857710021
85241,,,,0.004704824857710021
85261,,,,0.004704824857710021
85281,,,,0.004704824857710021
85301,,,,0.004704824857710021
85321,,,,0.004704824857710021
85341,,,,0.004704824857710021
85361,,,,0.004704824857710021
85381,,,,0.004704824857710021
85401,,,,0.004704824857710021
85421,,,,0.004704824857710021
85441,,,,0.004704824857710021
85461,,,,0.004704824857710021
85481,,,,0.004704824857710021
85501,,,,0.004704824857710021
85521,,,,0.004704824857710021
85541,,,,0.004704824857710021
85561,,,,0.004704824857710021
85581,,,,0.004704824857710021
85601,,,,0.004704824857710021
85621,,,,0.004704824857710021
85641,,,,0.004704824857710021
85661,,,,0.004704824857710021
85681,,,,0.004704824857710021
85701,,,,0.004704824857710021
85721,,,,0.004704824857710021
85741,,,,0.004704824857710021
85761,,,,0.004704824857710021
85781,,,,0.004704824857710021
85801,,,,0.004704824857710021
85821,,,,0.004704824857710021
85841,,,,0.004704824857710021
85861,,,,0.004704824857710021
85881,,,,0.004704824857710021
85901,,,,0.004704824857710021
85921,,,,0.004704824857710021
85941,,,,0.004704824857710021
85961,,,,0.004704824857710021
85981,,,,0.004704824857710021
86001,,,,0.004704824857710021
86021,,,,0.004704824857710021
86041,,,,0.004704824857710021
86061,,,,0.004704824857710021
86081,,,,0.004704824857710021
86101,,,,0.004704824857710021
86121,,,,0.004704824857710021
86141,,,,0.004704824857710021
86161,,,,0.004704824857710021
86181,,,,0.004704824857710021
86201,,,,0.004704824857710021
86221,,,,0.004704824857710021
86241,,,,0.004704824857710021
86261,,,,0.004704824857710021
86281,,,,0.004704824857710021
86301,,,,0.004704824857710021
86321,,,,0.004704824857710021
86341,,,,0.004704824857710021
86361,,,,0.004704824857710021
86381,,,,0.004704824857710021
86401,,,,0.004704824857710021
86421,,,,0.004704824857710021
86441,,,,0.004704824857710021
86461,,,,0.004704824857710021
86481,,,,0.004704824857710021
86501,,,,0.004704824857710021
86521,,,,0.004704824857710021
86541,,,,0.004704824857710021
86561,,,,0.004704824857710021
86581,,,,0.004704824857710021
86601,,,,0.004704824857710021
86621,,,,0.004704824857710021
86641,,,,0.004704824857710021
86661,,,,0.004704824857710021
86681,,,,0.004704824857710021
86701,,,,0.004704824857710021
86721,,,,0.004704824857710021
86741,,,,0.004704824857710021
86761,,,,0.004704824857710021
86781,,,,0.004704824857710021
86801,,,,0.004704824857710021
86821,,,,0.004704824857710021
86841,,,,0.004704824857710021
86861,,,,0.004704824857710021
86881,,,,0.004704824857710021
86901,,,,0.004704824857710021
86921,,,,0.004704824857710021
86941,,,,0.004704824857710021
86961,,,,0.004704824857710021
86981,,,,0.004704824857710021
87001,,,,0.004704824857710021
87021,,,,0.004704824857710021
87041,,,,0.004704824857710021
87061,,,,0.004704824857710021
87081,,,,0.004704824857710021
87101,,,,0.004704824857710021
87121,,,,0.004704824857710021
87141,,,,0.004704824857710021
87161,,,,0.004704824857710021
87181,,,,0.004704824857710021
87201,,,,0.004704824857710021
87221,,,,0.004704824857710021
87241,,,,0.004704824857710021
87261,,,,0.004704824857710021
87281,,,,0.004704824857710021
87301,,,,0.004704824857710021
87321,,,,0.004704824857710021
87341,,,,0.004704824857710021
87361,,,,0.004704824857710021
87381,,,,0.004704824857710021
87401,,,,0.004704824857710021
87421,,,,0.004704824857710021
87441,,,,0.004704824857710021
87461,,,,0.004704824857710021
87481,,,,0.004704824857710021
87501,,,,0.004704824857710021
87521,,,,0.004704824857710021
87541,,,,0.004704824857710021
87561,,,,0.004704824857710021
87581,,,,0.004704824857710021
87601,,,,0.004704824857710021
87621,,,,0.004704824857710021
87641,,,,0.004704824857710021
87661,,,,0.004704824857710021
87681,,,,0.004704824857710021
87701,,,,0.004704824857710021
87721,,,,0.004704824857710021
87741,,,,0.004704824857710021
87761,,,,0.004704824857710021
87781,,,,0.004704824857710021
87801,,,,0.004704824857710021
87821,,,,0.004704824857710021
87841,,,,0.004704824857710021
87861,,,,0.004704824857710021
87881,,,,0.004704824857710021
87901,,,,0.004704824857710021
87921,,,,0.004704824857710021
87941,,,,0.004704824857710021
87961,,,,0.004704824857710021
87981,,,,0.004704824857710021
88001,,,,0.004704824857710021
88021,,,,0.004704824857710021
88041,,,,0.004704824857710021
88061,,,,0.004704824857710021
88081,,,,0.004704824857710021
88101,,,,0.004704824857710021
88121,,,,0.004704824857710021
88141,,,,0.004704824857710021
88161,,,,0.004704824857710021
88181,,,,0.004704824857710021
88201,,,,0.004704824857710021
88221,,,,0.004704824857710021
88241,,,,0.004704824857710021
88261,,,,0.004704824857710021
88281,,,,0.004704824857710021
88301,,,,0.004704824857710021
88321,,,,0.004704824857710021
88341,,,,0.004704824857710021
88361,,,,0.004704824857710021
88381,,,,0.004704824857710021
88401,,,,0.004704824857710021
88421,,,,0.004704824857710021
88441,,,,0.004704824857710021
88461,,,,0.004704824857710021
88481,,,,0.004704824857710021
88501,,,,0.004704824857710021
88521,,,,0.004704824857710021
88541,,,,0.004704824857710021
88561,,,,0.004704824857710021
88581,,,,0.004704824857710021
88601,,,,0.004704824857710021
88621,,,,0.004704824857710021
88641,,,,0.004704824857710021
88661,,,,0.004704824857710021
88681,,,,0.004704824857710021
88701,,,,0.004704824857710021
88721,,,,0.004704824857710021
88741,,,,0.004704824857710021
88761,,,,0.004704824857710021
88781,,,,0.004704824857710021
88801,,,,0.004704824857710021
88821,,,,0.004704824857710021
88841,,,,0.004704824857710021
88861,,,,0.004704824857710021
88881,,,,0.004704824857710021
88901,,,,0.004704824857710021
88921,,,,0.004704824857710021
88941,,,,0.004704824857710021
88961,,,,0.004704824857710021
88981,,,,0.004704824857710021
89001,,,,0.004704824857710021
89021,,,,0.004704824857710021
89041,,,,0.004704824857710021
89061,,,,0.004704824857710021
89081,,,,0.004704824857710021
89101,,,,0.004704824857710021
89121,,,,0.004704824857710021
89141,,,,0.004704824857710021
89161,,,,0.004704824857710021
89181,,,,0.004704824857710021
89201,,,,0.004704824857710021
89221,,,,0.004704824857710021
89241,,,,0.004704824857710021
89261,,,,0.004704824857710021
89281,,,,0.004704824857710021
89301,,,,0.004704824857710021
89321,,,,0.004704824857710021
89341,,,,0.004704824857710021
89361,,,,0.004704824857710021
89381,,,,0.004704824857710021
89401,,,,0.004704824857710021
89421,,,,0.004704824857710021
89441,,,,0.004704824857710021
89461,,,,0.004704824857710021
89481,,,,0.004704824857710021
89501,,,,0.004704824857710021
89521,,,,0.004704824857710021
89541,,,,0.004704824857710021
89561,,,,0.004704824857710021
89581,,,,0.004704824857710021
89601,,,,0.004704824857710021
89621,,,,0.004704824857710021
89641,,,,0.004704824857710021
89661,,,,0.004704824857710021
89681,,,,0.004704824857710021
89701,,,,0.004704824857710021
89721,,,,0.004704824857710021
89741,,,,0.004704824857710021
89761,,,,0.004704824857710021
89781,,,,0.004704824857710021
89801,,,,0.004704824857710021
89821,,,,0.004704824857710021
89841,,,,0.004704824857710021
89861,,,,0.004704824857710021
89881,,,,0.004704824857710021
89901,,,,0.004704824857710021
89921,,,,0.004704824857710021
89941,,,,0.004704824857710021
89961,,,,0.004704824857710021
89981,,,,0.004704824857710021
90001,,,,0.004704824857710021
90021,,,,0.004704824857710021
90041,,,,0.004704824857710021
90061,,,,0.004704824857710021
90081,,,,0.004704824857710021
90101,,,,0.004704824857710021
90121,,,,0.004704824857710021
90141,,,,0.004704824857710021
90161,,,,0.004704824857710021
90181,,,,0.004704824857710021
90201,,,,0.004704824857710021
90221,,,,0.004704824857710021
90241,,,,0.004704824857710021
90261,,,,0.004704824857710021
90281,,,,0.004704824857710021
90301,,,,0.004704824857710021
90321,,,,0.004704824857710021
90341,,,,0.004704824857710021
90361,,,,0.004704824857710021
90381,,,,0.004704824857710021
90401,,,,0.004704824857710021
90421,,,,0.004704824857710021
90441,,,,0.004704824857710021
90461,,,,0.004704824857710021
90481,,,,0.004704824857710021
90501,,,,0.004704824857710021
90521,,,,0.004704824857710021
90541,,,,0.004704824857710021
90561,,,,0.004704824857710021
90581,,,,0.004704824857710021
90601,,,,0.004704824857710021
90621,,,,0.004704824857710021
90641,,,,0.004704824857710021
90661,,,,0.004704824857710021
90681,,,,0.004704824857710021
90701,,,,0.004704824857710021
90721,,,,0.004704824857710021
90741,,,,0.004704824857710021
90761,,,,0.004704824857710021
90781,,,,0.004704824857710021
90801,,,,0.004704824857710021
90821,,,,0.004704824857710021
90841,,,,0.004704824857710021
90861,,,,0.004704824857710021
90881,,,,0.004704824857710021
90901,,,,0.004704824857710021
90921,,,,0.004704824857710021
90941,,,,0.004704824857710021
90961,,,,0.004704824857710021
90981,,,,0.004704824857710021
91001,,,,0.004704824857710021
91021,,,,0.004704824857710021
91041,,,,0.004704824857710021
91061,,,,0.004704824857710021
91081,,,,0.004704824857710021
91101,,,,0.004704824857710021
91121,,,,0.004704824857710021
91141,,,,0.004704824857710021
91161,,,,0.004704824857710021
91181,,,,0.004704824857710021
91201,,,,0.004704824857710021
91221,,,,0.004704824857710021
91241,,,,0.004704824857710021
91261,,,,0.004704824857710021
91281,,,,0.004704824857710021
91301,,,,0.004704824857710021
91321,,,,0.004704824857710021
91341,,,,0.004704824857710021
91361,,,,0.004704824857710021
91381,,,,0.004704824857710021
91401,,,,0.004704824857710021
91421,,,,0.004704824857710021
91441,,,,0.004704824857710021
91461,,,,0.004704824857710021
91481,,,,0.004704824857710021
91501,,,,0.004704824857710021
91521,,,,0.004704824857710021
91541,,,,0.004704824857710021
91561,,,,0.004704824857710021
91581,,,,0.004704824857710021
91601,,,,0.004704824857710021
91621,,,,0.004704824857710021
91641,,,,0.004704824857710021
91661,,,,0.004704824857710021
91681,,,,0.004704824857710021
91701,,,,0.004704824857710021
91721,,,,0.004704824857710021
91741,,,,0.004704824857710021
91761,,,,0.004704824857710021
91781,,,,0.004704824857710021
91801,,,,0.004704824857710021
91821,,,,0.004704824857710021
91841,,,,0.004704824857710021
91861,,,,0.004704824857710021
91881,,,,0.004704824857710021
91901,,,,0.004704824857710021
91921,,,,0.004704824857710021
91941,,,,0.004704824857710021
91961,,,,0.004704824857710021
91981,,,,0.004649563440069193
92001,,,,0.004649563440069193
92021,,,,0.004649563440069193
92041,,,,0.004649563440069193
92061,,,,0.004649563440069193
92081,,,,0.004649563440069193
92101,,,,0.004649563440069193
92121,,,,0.004649563440069193
92141,,,,0.004649563440069193
92161,,,,0.004649563440069193
92181,,,,0.004649563440069193
92201,,,,0.004649563440069193
92221,,,,0.004649563440069193
92241,,,,0.004649563440069193
92261,,,,0.004649563440069193
92281,,,,0.004649563440069193
92301,,,,0.004649563440069193
92321,,,,0.004649563440069193
92341,,,,0.004649563440069193
92361,,,,0.004649563440069193
92381,,,,0.004649563440069193
92401,,,,0.004649563440069193
92421,,,,0.004649563440069193
92441,,,,0.004649563440069193
92461,,,,0.004649563440069193
92481,,,,0.004649563440069193
92501,,,,0.004649563440069193
92521,,,,0.004649563440069193
92541,,,,0.004649563440069193
92561,,,,0.004649563440069193
92581,,,,0.004649563440069193
92601,,,,0.004649563440069193
92621,,,,0.004649563440069193
92641,,,,0.004649563440069193
92661,,,,0.004649563440069193
92681,,,,0.004649563440069193
92701,,,,0.004649563440069193
92721,,,,0.004649563440069193
92741,,,,0.004649563440069193
92761,,,,0.004649563440069193
92781,,,,0.004649563440069193
92801,,,,0.004649563440069193
92821,,,,0.004649563440069193
92841,,,,0.004649563440069193
92861,,,,0.004649563440069193
92881,,,,0.004649563440069193
92901,,,,0.004649563440069193
92921,,,,0.004649563440069193
92941,,,,0.004649563440069193
92961,,,,0.004649563440069193
92981,,,,0.004649563440069193
93001,,,,0.004649563440069193
93021,,,,0.004649563440069193
93041,,,,0.004649563440069193
93061,,,,0.004649563440069193
93081,,,,0.004649563440069193
93101,,,,0.004649563440069193
93121,,,,0.004649563440069193
93141,,,,0.004649563440069193
93161,,,,0.004649563440069193
93181,,,,0.004649563440069193
93201,,,,0.004649563440069193
93221,,,,0.004649563440069193
93241,,,,0.004649563440069193
93261,,,,0.004649563440069193
93281,,,,0.004649563440069193
93301,,,,0.004649563440069193
93321,,,,0.004649563440069193
93341,,,,0.004649563440069193
93361,,,,0.004649563440069193
93381,,,,0.004649563440069193
93401,,,,0.004649563440069193
93421,,,,0.004649563440069193
93441,,,,0.004649563440069193
93461,,,,0.004649563440069193
93481,,,,0.004649563440069193
93501,,,,0.004649563440069193
93521,,,,0.004649563440069193
93541,,,,0.004649563440069193
93561,,,,0.004649563440069193
93581,,,,0.004649563440069193
93601,,,,0.004649563440069193
93621,,,,0.004649563440069193
93641,,,,0.004649563440069193
93661,,,,0.004649563440069193
93681,,,,0.004649563440069193
93701,,,,0.004649563440069193
93721,,,,0.004649563440069193
93741,,,,0.004649563440069193
93761,,,,0.004649563440069193
93781,,,,0.004649563440069193
93801,,,,0.004649563440069193
93821,,,,0.004649563440069193
93841,,,,0.004649563440069193
93861,,,,0.004649563440069193
93881,,,,0.004649563440069193
93901,,,,0.004649563440069193
93921,,,,0.004649563440069193
93941,,,,0.004649563440069193
93961,,,,0.004649563440069193
93981,,,,0.004649563440069193
94001,,,,0.004649563440069193
94021,,,,0.004649563440069193
94041,,,,0.004649563440069193
94061,,,,0.004649563440069193
94081,,,,0.004649563440069193
94101,,,,0.004649563440069193
94121,,,,0.004649563440069193
94141,,,,0.004649563440069193
94161,,,,0.004649563440069193
94181,,,,0.004649563440069193
94201,,,,0.004649563440069193
94221,,,,0.004649563440069193
94241,,,,0.004649563440069193
94261,,,,0.004649563440069193
94281,,,,0.004649563440069193
94301,,,,0.004649563440069193
94321,,,,0.004649563440069193
94341,,,,0.004649563440069193
94361,,,,0.004649563440069193
94381,,,,0.004649563440069193
94401,,,,0.004649563440069193
94421,,,,0.004649563440069193
94441,,,,0.004649563440069193
94461,,,,0.004649563440069193
94481,,,,0.004649563440069193
94501,,,,0.004649563440069193
94521,,,,0.004649563440069193
94541,,,,0.004649563440069193
94561,,,,0.004649563440069193
94581,,,,0.004649563440069193
94601,,,,0.004649563440069193
94621,,,,0.004649563440069193
94641,,,,0.004649563440069193
94661,,,,0.004649563440069193
94681,,,,0.004649563440069193
94701,,,,0.004649563440069193
94721,,,,0.004649563440069193
94741,,,,0.004649563440069193
94761,,,,0.004649563440069193
94781,,,,0.004649563440069193
94801,,,,0.004649563440069193
94821,,,,0.004649563440069193
94841,,,,0.004649563440069193
94861,,,,0.004649563440069193
94881,,,,0.004649563440069193
94901,,,,0.004649563440069193
94921,,,,0.004649563440069193
94941,,,,0.004649563440069193
94961,,,,0.004649563440069193
94981,,,,0.004649563440069193
95001,,,,0.004649563440069193
95021,,,,0.004649563440069193
95041,,,,0.004649563440069193
95061,,,,0.004649563440069193
95081,,,,0.004649563440069193
95101,,,,0.004649563440069193
95121,,,,0.004649563440069193
95141,,,,0.004649563440069193
95161,,,,0.004649563440069193
95181,,,,0.004649563440069193
95201,,,,0.004649563440069193
95221,,,,0.004649563440069193
95241,,,,0.004649563440069193
95261,,,,0.004649563440069193
95281,,,,0.004649563440069193
95301,,,,0.004649563440069193
95321,,,,0.004649563440069193
95341,,,,0.004649563440069193
95361,,,,0.004649563440069193
95381,,,,0.004649563440069193
95401,,,,0.004649563440069193
95421,,,,0.004649563440069193
95441,,,,0.004649563440069193
95461,,,,0.004649563440069193
95481,,,,0.004649563440069193
95501,,,,0.004649563440069193
95521,,,,0.004649563440069193
95541,,,,0.004649563440069193
95561,,,,0.004649563440069193
95581,,,,0.004649563440069193
95601,,,,0.004649563440069193
95621,,,,0.004649563440069193
95641,,,,0.004649563440069193
95661,,,,0.004649563440069193
95681,,,,0.004649563440069193
95701,,,,0.004649563440069193
95721,,,,0.004649563440069193
95741,,,,0.004649563440069193
95761,,,,0.004649563440069193
95781,,,,0.004649563440069193
95801,,,,0.004649563440069193
95821,,,,0.004649563440069193
95841,,,,0.004649563440069193
95861,,,,0.004649563440069193
95881,,,,0.004649563440069193
95901,,,,0.004649563440069193
95921,,,,0.004649563440069193
95941,,,,0.004649563440069193
95961,,,,0.004649563440069193
95981,,,,0.004649563440069193
96001,,,,0.004649563440069193
96021,,,,0.004649563440069193
96041,,,,0.004649563440069193
96061,,,,0.004649563440069193
96081,,,,0.004649563440069193
96101,,,,0.004649563440069193
96121,,,,0.004649563440069193
96141,,,,0.004649563440069193
96161,,,,0.004649563440069193
96181,,,,0.004649563440069193
96201,,,,0.004649563440069193
96221,,,,0.004649563440069193
96241,,,,0.004649563440069193
96261,,,,0.004649563440069193
96281,,,,0.004649563440069193
96301,,,,0.004649563440069193
96321,,,,0.004649563440069193
96341,,,,0.004649563440069193
96361,,,,0.004649563440069193
96381,,,,0.004649563440069193
96401,,,,0.004649563440069193
96421,,,,0.004649563440069193
96441,,,,0.004649563440069193
96461,,,,0.004649563440069193
96481,,,,0.004649563440069193
96501,,,,0.004649563440069193
96521,,,,0.004649563440069193
96541,,,,0.004649563440069193
96561,,,,0.004649563440069193
96581,,,,0.004649563440069193
96601,,,,0.004649563440069193
96621,,,,0.004649563440069193
96641,,,,0.004649563440069193
96661,,,,0.004649563440069193
96681,,,,0.004649563440069193
96701,,,,0.004649563440069193
96721,,,,0.004649563440069193
96741,,,,0.004649563440069193
96761,,,,0.004649563440069193
96781,,,,0.004649563440069193
96801,,,,0.004649563440069193
96821,,,,0.004649563440069193
96841,,,,0.004649563440069193
96861,,,,0.004649563440069193
96881,,,,0.004649563440069193
96901,,,,0.004649563440069193
96921,,,,0.004649563440069193
96941,,,,0.004649563440069193
96961,,,,0.004649563440069193
96981,,,,0.004649563440069193
97001,,,,0.004649563440069193
97021,,,,0.004649563440069193
97041,,,,0.004649563440069193
97061,,,,0.004649563440069193
97081,,,,0.004649563440069193
97101,,,,0.004649563440069193
97121,,,,0.004649563440069193
97141,,,,0.004649563440069193
97161,,,,0.004649563440069193
97181,,,,0.004649563440069193
97201,,,,0.004649563440069193
97221,,,,0.004649563440069193
97241,,,,0.004649563440069193
97261,,,,0.004649563440069193
97281,,,,0.004649563440069193
97301,,,,0.004649563440069193
97321,,,,0.004649563440069193
97341,,,,0.004649563440069193
97361,,,,0.004649563440069193
97381,,,,0.004649563440069193
97401,,,,0.004649563440069193
97421,,,,0.004649563440069193
97441,,,,0.004649563440069193
97461,,,,0.004649563440069193
97481,,,,0.004649563440069193
97501,,,,0.004649563440069193
97521,,,,0.004649563440069193
97541,,,,0.004649563440069193
97561,,,,0.004649563440069193
97581,,,,0.004649563440069193
97601,,,,0.004649563440069193
97621,,,,0.004649563440069193
97641,,,,0.004649563440069193
97661,,,,0.004649563440069193
97681,,,,0.004649563440069193
97701,,,,0.004649563440069193
97721,,,,0.004649563440069193
97741,,,,0.004649563440069193
97761,,,,0.004649563440069193
97781,,,,0.004649563440069193
97801,,,,0.004649563440069193
97821,,,,0.004649563440069193
97841,,,,0.004649563440069193
97861,,,,0.004649563440069193
97881,,,,0.004649563440069193
97901,,,,0.004649563440069193
97921,,,,0.004649563440069193
97941,,,,0.004649563440069193
97961,,,,0.004649563440069193
97981,,,,0.004649563440069193
98001,,,,0.004649563440069193
98021,,,,0.004649563440069193
98041,,,,0.004649563440069193
98061,,,,0.004649563440069193
98081,,,,0.004649563440069193
98101,,,,0.004649563440069193
98121,,,,0.004649563440069193
98141,,,,0.004649563440069193
98161,,,,0.004649563440069193
98181,,,,0.004649563440069193
98201,,,,0.004649563440069193
98221,,,,0.004649563440069193
98241,,,,0.004649563440069193
98261,,,,0.004649563440069193
98281,,,,0.004649563440069193
98301,,,,0.004649563440069193
98321,,,,0.004649563440069193
98341,,,,0.004649563440069193
98361,,,,0.004649563440069193
98381,,,,0.004649563440069193
98401,,,,0.004649563440069193
98421,,,,0.004649563440069193
98441,,,,0.004649563440069193
98461,,,,0.004649563440069193
98481,,,,0.004649563440069193
98501,,,,0.004649563440069193
98521,,,,0.004649563440069193
98541,,,,0.004649563440069193
98561,,,,0.004649563440069193
98581,,,,0.004649563440069193
98601,,,,0.004649563440069193
98621,,,,0.004649563440069193
98641,,,,0.004649563440069193
98661,,,,0.004649563440069193
98681,,,,0.004649563440069193
98701,,,,0.004649563440069193
98721,,,,0.004649563440069193
98741,,,,0.004649563440069193
98761,,,,0.004649563440069193
98781,,,,0.004649563440069193
98801,,,,0.004649563440069193
98821,,,,0.004649563440069193
98841,,,,0.004649563440069193
98861,,,,0.004649563440069193
98881,,,,0.004649563440069193
98901,,,,0.004649563440069193
98921,,,,0.004649563440069193
98941,,,,0.004649563440069193
98961,,,,0.004649563440069193
98981,,,,0.004649563440069193
99001,,,,0.004649563440069193
99021,,,,0.004649563440069193
99041,,,,0.004649563440069193
99061,,,,0.004649563440069193
99081,,,,0.004649563440069193
99101,,,,0.004649563440069193
99121,,,,0.004649563440069193
99141,,,,0.004649563440069193
99161,,,,0.004649563440069193
99181,,,,0.004649563440069193
99201,,,,0.004649563440069193
99221,,,,0.004649563440069193
99241,,,,0.004649563440069193
99261,,,,0.004649563440069193
99281,,,,0.004649563440069193
99301,,,,0.004649563440069193
99321,,,,0.004649563440069193
99341,,,,0.004649563440069193
99361,,,,0.004649563440069193
99381,,,,0.004649563440069193
99401,,,,0.004649563440069193
99421,,,,0.004649563440069193
99441,,,,0.004649563440069193
99461,,,,0.004649563440069193
99481,,,,0.004649563440069193
99501,,,,0.004649563440069193
99521,,,,0.004649563440069193
99541,,,,0.004649563440069193
99561,,,,0.004649563440069193
99581,,,,0.004649563440069193
99601,,,,0.004649563440069193
99621,,,,0.004649563440069193
99641,,,,0.004649563440069193
99661,,,,0.004649563440069193
99681,,,,0.004649563440069193
99701,,,,0.004649563440069193
99721,,,,0.004649563440069193
99741,,,,0.004649563440069193
99761,,,,0.004649563440069193
99781,,,,0.004649563440069193
99801,,,,0.004649563440069193
99821,,,,0.004649563440069193
99841,,,,0.004649563440069193
99861,,,,0.004649563440069193
99881,,,,0.004649563440069193
99901,,,,0.004649563440069193
99921,,,,0.004649563440069193
99941,,,,0.004649563440069193
99961,,,,0.004649563440069193
99981,,,,0.004649563440069193
100001,,,,0.004649563440069193


==> QCNCImages/data_metric_comparison.csv <==
steps,jsd_4q,jsd_8q,kl_4q,kl_8q,hellinger_4q,hellinger_8q
1,0.687328399930096,0.6923031680049042,6.574070750104321,9.347456530518436,0.978245947000437,0.9943709052176521
2,0.687328399930096,0.6923031680049042,6.574070750104321,9.347456530518436,0.978245947000437,0.9943709052176521
3,0.6677622638312629,0.6730549103354824,6.441114241830772,8.693490504497301,0.9552562781854437,0.9724347393662833
4,0.6424790699251882,0.6386358163630981,6.21523677580851,7.6490791926777355,0.9269470885351857,0.9307607732671681
5,0.6114537093494968,0.5778489888676646,5.894889262234528,6.232767958424644,0.8931201654460895,0.8637253112744562
6,0.5749634269143559,0.48654000127241226,5.492696699862722,4.635679354586103,0.8537876493327854,0.7683116760022368
7,0.532458966069701,0.3689538468123331,5.02215394010174,3.0704292494671357,0.8091138372848687,0.6463249636405565
8,0.4838371156092401,0.24384167553062197,4.498309203101632,1.7538392493451276,0.7594460020630833,0.5073506700585855
9,0.4298988967204639,0.14246248746712542,3.9383869539810505,0.8609541625432147,0.7053578747949146,0.3750606432352591
10,0.37243308712481693,0.0951094034004735,3.3621081275567217,0.46135672816080064,0.6477060095512208,0.30565800378085506
11,0.3141296063774556,0.1043735426665717,2.7914665369197085,0.4771368076838346,0.5876995799279937,0.3393254437550249
12,0.25827687156963636,0.13959322918438252,2.250386566288218,0.7210218936778416,0.526968648381659,0.39670476694277035
13,0.20817093943095594,0.16884160917951152,1.7630682920575753,0.997717168502059,0.4675765448897914,0.427132559189805
14,0.16633725822773024,0.17900773187895103,1.3499659341524637,1.1841641903587128,0.4119670448998222,0.4281903618300754
15,0.13399860262984248,0.170007814557064,1.0244545279905808,1.2440785145125162,0.36306396378404365,0.40661620578065044
16,0.11122765000036763,0.14685967920761117,0.7909917247353001,1.1935102782249403,0.3243067317505365,0.3702904385128858
17,0.0972242439053245,0.11653298535202455,0.6432419576802022,1.0697870732011838,0.2987872007902132,0.32899700759012224
18,0.09046240676281775,0.08665410228475705,0.5660938687974373,0.9133330001980783,0.2874932555558978,0.29585943846362495
19,0.08896863252244241,0.06388530690190566,0.5411030714019719,0.7579684732544727,0.28746662957719565,0.28374657504596884
20,0.09062041273275652,0.05181627554059422,0.5505421323130526,0.6261085273616258,0.2927505593025495,0.2933897004800676
21,0.09345399151924574,0.049781296852490595,0.5790664049835388,0.527857642396476,0.2978576462990967,0.3111094613025932
22,0.09586808916572448,0.053902477610928826,0.6140342259872424,0.46294871947075955,0.29949437803447826,0.32339582565555647
23,0.09669465198730517,0.05953143507725659,0.6451165491625663,0.42464183329174665,0.29634609754305685,0.3241976504285032
24,0.09522272316323738,0.06317919082611355,0.6638219683197722,0.4040690300024207,0.2884003385839286,0.31314487520938444
25,0.09119439722571544,0.06319982240258384,0.663908370341291,0.393119585796817,0.27640909814186465,0.2933757010614209
26,0.08475923627796987,0.059599508335029236,0.6425554548327372,0.38563390139637915,0.26156156290966626,0.27057773464924206
27,0.0763870144490359,0.05346770164983915,0.6007334413894807,0.37757783834038455,0.24528416335371656,0.2516596732077833
28,0.0667635803134125,0.04633671941884612,0.5424333917928359,0.3667542578613738,0.2290605655761544,0.24119924871474502
29,0.05668867728494112,0.039630745324761185,0.47351779907912606,0.352368204924587,0.21420222061077193,0.23771237415444646
30,0.0469782148603924,0.03428881135814009,0.4005937319108206,0.3345868284354815,0.20161933933486245,0.235312741475387
31,0.03836933722078738,0.03064013659125119,0.33001401932391305,0.31415694015665463,0.19164934300663897,0.22884477440911732
32,0.03143099655754693,0.028528869154930716,0.2670613131862621,0.292111622064065,0.18392099129801434,0.21668927315821143
33,0.026488703824631407,0.027547337655148784,0.21537296361058877,0.26956914734928733,0.17743149537688704,0.20091244823118828
34,0.023578000593847015,0.027223583717107196,0.17666623837357126,0.24760275977866916,0.17095488403147027,0.18585767865549707
35,0.022445589720661394,0.02711011283214116,0.1508028141860741,0.22714626925617776,0.16354258356021106,0.17542444783387864
36,0.022613051118965125,0.02683032451534173,0.1361712959565722,0.20890296596308602,0.15482463694209728,0.1701126339826715
37,0.02349625463179721,0.026141309080763547,0.13027496867982094,0.19325468744791774,0.1450416080334688,0.167067786703603
38,0.024541474342695956,0.02498674549623557,0.13034433478706417,0.18021207931646743,0.1348832040127983,0.16338869238783965
39,0.025327615047825047,0.023490467735662865,0.13381105410842437,0.16945807981496724,0.12520840831867083,0.15853306179275622
40,0.025607630429955647,0.021892229389214774,0.13857256901598117,0.16048910583550563,0.11670367198509911,0.15397080381551237
41,0.025296595050872027,0.02045577414739283,0.14307230848040461,0.1527896766443384,0.1095968099843607,0.1511613845018794
42,0.024431308693165035,0.01937353726182109,0.14626492344542305,0.14595237737730737,0.10360629793485043,0.15008499648340032
43,0.023124207867671703,0.018693604554606287,0.1475322983823737,0.1397007553572224,0.0981721174729688,0.14965076909712258
44,0.021524435963831308,0.01830719037541384,0.14659255372301952,0.13384042232889148,0.0928074162689082,0.14888581189868616
45,0.01979012881636848,0.0180184168353247,0.14342147537746608,0.1281965836991321,0.08742440173718621,0.14738804341758777
46,0.018070743492021306,0.01765778732071676,0.13819076878284484,0.12258660043905717,0.08252898994539454,0.14497876750567704
47,0.016496021892833758,0.017160346655094597,0.13121998269118823,0.116845959269755,0.07904438276161907,0.14156302034764548
48,0.015168079215587153,0.016562729669808943,0.12293648418577335,0.11089287746114773,0.07755175911581977,0.13743625132706183
49,0.014154505119573727,0.015939871905501304,0.1138382629025036,0.10478971401381673,0.07746886449756668,0.13331291449681593
50,0.013482469404582672,0.015338446717524941,0.1044561612495294,0.0987530389254125,0.07733767850118561,0.12978438187399352
51,0.013135629826569878,0.014756208707559167,0.0953144367808029,0.09309201991956989,0.07602775011116408,0.1268314125163067
52,0.013056362894068932,0.014173457364002533,0.08689057516734366,0.0880997740173661,0.07339947381213982,0.12439115959448177
53,0.013155168534103577,0.013594841629676106,0.079576486950559,0.08394905919705924,0.07008012048138407,0.12301566143046189
54,0.013327099962325796,0.013059294019822969,0.07364385043604099,0.08063779044360105,0.06682559122934417,0.12300814330074365
55,0.013472256578114525,0.012615831287757773,0.06921719205196517,0.07800193278391639,0.06391965410477708,0.12344891652940507
56,0.013515018612542517,0.012288899677519997,0.06625965984746707,0.0757815030802258,0.061216919832416714,0.12311990703734572
57,0.013416426262765398,0.01205621665787519,0.06457733938339444,0.07370542645236633,0.058811717100644256,0.12209933546200151
58,0.013176492773831913,0.011853273451876915,0.06384655002832311,0.07156034600803239,0.057274351779398415,0.1213354118031735
59,0.012826975885070216,0.011605248909138164,0.06366386214725779,0.0692237940864229,0.05697881211708218,0.120863187201107
60,0.012418099573774117,0.011268021172677967,0.06361173843539342,0.06666269967076187,0.057383431406255306,0.11966248108063848
61,0.012003752097038724,0.010853086980272658,0.06332669811242694,0.06391267876289884,0.05730231969295629,0.11732846817780553
62,0.011629013126586077,0.010421734251646827,0.06255480735936857,0.061055517126495845,0.055965132260119045,0.11482992387036285
63,0.011322330367117888,0.010050543228946662,0.06118236931414854,0.05820323537017311,0.0537285858664067,0.11306877873012615
64,0.011093003161052164,0.009786709737535506,0.0592366359277917,0.055485614910291886,0.051744983712284344,0.11156457816477927
65,0.0109332543428847,0.009620198092815259,0.056859304857929616,0.0530334034811453,0.05076612367759283,0.10950316749722294
66,0.010823295102384126,0.00949096914738953,0.05426172100849165,0.050954161949482796,0.05043930333191031,0.10716195604522696
67,0.01073751475952053,0.009325986085260154,0.0516735902760524,0.04930622806890314,0.05008688731341838,0.10524930608882152
68,0.010650232978152312,0.009080628243247183,0.04929657150476056,0.0480811521310337,0.04958095276041775,0.10354187551409667
69,0.010540120794591778,0.008758932585321635,0.047271179409289904,0.04720323433162302,0.049191447387906886,0.1013759604581894
70,0.010393068190283822,0.008404305545825764,0.045661178288849316,0.046548255876165144,0.048924317689074064,0.09885073806922502
71,0.010203640470945973,0.00807165665067586,0.044455250065408,0.0459758204755707,0.04848697172027465,0.09643699311573099
72,0.009975265963674474,0.007799926757424207,0.04358218945447537,0.045364388629514654,0.04780898357335331,0.09392763374801362
73,0.009719141037655307,0.007598063652257284,0.04293389190824936,0.04463741467156152,0.04710636050931547,0.09083678342027998
74,0.009451809674935033,0.007446336746013709,0.04239014232562653,0.04377324233252029,0.046519618089063824,0.087425735210014
75,0.009191613249471028,0.007308464774664405,0.041840348022319486,0.04279835176780356,0.045966061983329226,0.08433675847726178
76,0.008954619909121712,0.007149051856470296,0.04119921615863795,0.041769585198658914,0.045366549962381215,0.08156366578984615
77,0.008750991097112176,0.0069501788241902365,0.04041526364073385,0.04075335474290473,0.04477909560931431,0.0788282818801012
78,0.008582796347023715,0.0067195195693829455,0.039472513637467746,0.03980825352893693,0.04420843480638424,0.07644177996508217
79,0.00844395813940213,0.006484375422537578,0.03838663223424524,0.03897392045388548,0.043497614078827525,0.07466063051109485
80,0.008322388717035861,0.0062740918308394,0.03719716700211619,0.038265997363242515,0.04256232849995773,0.07303559458593703
81,0.008203696774591918,0.0061021369924665995,0.035957626777115864,0.037675928582072714,0.04159113528526622,0.07129090495833601
82,0.008075351731920002,0.005960045437405586,0.03472503431394962,0.03717479943063258,0.04082601083907795,0.06946767332502579
83,0.007930074149090138,0.005826370426325939,0.03355038085293335,0.03672096710038999,0.04023379782602745,0.0673613676618867
84,0.007767500379215484,0.005682206768537113,0.03247114928670084,0.03627070703303845,0.03962178576154649,0.0651365570324374
85,0.0075937311864274475,0.005521085477203678,0.031506749217575764,0.03578952002855696,0.038958889963613505,0.06320072654071532
86,0.007419022578457682,0.005348002190592343,0.03065730855861539,0.0352604543199309,0.03829426900588193,0.06160351495493698
87,0.00725441648400035,0.005172265298205731,0.029905791246644824,0.03468629264849421,0.037495886218556665,0.06046247999551314
88,0.007108393154467849,0.005001959537306281,0.02922289480679654,0.034084941590798765,0.03644451564361449,0.05972638162502124
89,0.006984581441278446,0.004842603318821139,0.028573708313715307,0.033480429795633655,0.03537235947316114,0.059122998835159736
90,0.006881194748777089,0.0046967325620858764,0.02792479636339697,0.03289368984147207,0.03463373785554421,0.05846285799276146
91,0.006792269945061888,0.004562197922954285,0.027250322800300972,0.032336794576095215,0.03419241940884028,0.05772181083757566
92,0.006710162380240001,0.004432185758730037,0.026536081072641958,0.03181202336874312,0.033735825844165575,0.056724040051664044
93,0.006628321931709787,0.004300143465771384,0.025780804815039107,0.03131456700428706,0.03316893043586281,0.05548091793303057
94,0.0065433208281889515,0.00416622936311278,0.02499475953415827,0.030836386923476334,0.03259571260333545,0.05433216903775014
95,0.0064554548955221515,0.004037967613227288,0.0241961978265137,0.03036923305866682,0.032020575644630775,0.05340995574267104
96,0.0063678466785630616,0.003923496992755521,0.023406655347131506,0.02990628241718133,0.03138229439724434,0.05299950059599587
97,0.006284576861833513,0.003824628103749844,0.022646197685729515,0.029442971961729937,0.030740063959239994,0.052702541723850346
98,0.006208706851024029,0.003737089532405379,0.02192960104049569,0.028977668726453003,0.030194859385945762,0.052304144253855656
99,0.006141004973024887,0.003656320610361061,0.021264126081538527,0.028512162369904295,0.02975063530397422,0.051869174001507326
100,0.006079800535475666,0.0035811188360517668,0.020649123737384412,0.028051406551184627,0.029373131740883563,0.05132818000935483
101,0.006021856159737573,0.0035121560183546813,0.020077298933441276,0.02760205194938994,0.029049078498937553,0.05097984471719674
102,0.0059637156991223204,0.003449627712359968,0.019537140459046504,0.02717003077045846,0.028742943768287788,0.0507256002698102
103,0.0059028413862812,0.0033934090028513095,0.01901585484117948,0.02675819109774557,0.02839683333972754,0.05054080572068362
104,0.005838043752790749,0.0033436880207738376,0.018502132009933565,0.026365142581821675,0.027997010727384995,0.050318987675787866
105,0.0057691134871941645,0.0032999840407645937,0.017988197594836143,0.02598589522031977,0.027594446984047605,0.050003554266919534
106,0.005695969618432303,0.0032605167162230494,0.017470824157902194,0.02561391973092255,0.02720197438097395,0.04969901670116023
107,0.0056178398707212515,0.003223654912716348,0.01695122609734661,0.025243555084987615,0.026753625244581896,0.04937561109006723
108,0.005532898296312434,0.003189131875017682,0.01643399892362612,0.024871658786602573,0.026258919784991275,0.04906910734502141
109,0.005438473981498726,0.003156890109539838,0.01592544316375903,0.024497972607459742,0.025807221138218806,0.048765630711327515
110,0.005331606831935919,0.0031257476517455012,0.01543171012266519,0.024124402899245452,0.02539111866829314,0.04847168709433435
111,0.005209566679545967,0.00309439193993049,0.014957208674163596,0.023753823801747398,0.02498359349334696,0.048236759215647206
112,0.005070056871608409,0.0030628740347718865,0.014503621029246041,0.023388964934811025,0.024621165010186845,0.04802508555728397
113,0.004911105956770726,0.003031908181591718,0.014069709315277554,0.023031653070079296,0.0242745881539715,0.047837636641448154
114,0.004730912642124595,0.0030013161423275182,0.013651889789394571,0.022682439906479515,0.02393223074637207,0.047583927756691353
115,0.004527974677856867,0.002970230475715671,0.013245357562964865,0.02234058786438469,0.023665490007767676,0.04730942796552854
116,0.004301659335471013,0.002938254449278011,0.01284541427697021,0.022004405475306753,0.023481639981969102,0.04701432204091528
117,0.004053071122074081,0.0029054870398902057,0.01244862205032457,0.02167187539286427,0.02336569448804813,0.04674544822071381
118,0.0037858299455158445,0.002872020837817995,0.0120534868779955,0.021341380983993297,0.02331353035189536,0.04648181284453443
119,0.003506340586413034,0.0028383072043416256,0.011660535653047902,0.021012236594530505,0.023273656793951575,0.04623547858818243
120,0.003223332354420485,0.002805466762939856,0.011271838917596979,0.020684792800092944,0.023212039193979715,0.04599744585639822
121,0.002946757859941713,0.002774469114015162,0.010890185848201098,0.02036011309634759,0.02311217711296367,0.04574701021714645
122,0.0026863850494514047,0.002745425694684698,0.010518194037655837,0.020039447696327817,0.02295235095004514,0.04546167977505801
123,0.0024504756774772064,0.00271808560842392,0.01015761933525929,0.019723796744137323,0.022737657650720295,0.04514826567783943
124,0.0022448229671607352,0.002692400389370408,0.009809036746921527,0.01941372696061662,0.022497277360795497,0.04482714858557184
125,0.0020722383870631906,0.0026683006409332468,0.009471930423719806,0.01910940572142064,0.022269042711300466,0.044496902473446384
126,0.0019324606426787323,0.002645588780741754,0.009145103956989888,0.018810707295731623,0.022070961348769905,0.04415692945973046
127,0.001822445261404863,0.0026242522699360202,0.008827238392155568,0.01851728841526041,0.021903516978973286,0.043793215374375104
128,0.0017370101939866026,0.0026043062852435708,0.00851740376023822,0.018228645900838794,0.02176394226028222,0.04340320412464635
129,0.001669774474995984,0.00258536135722283,0.00821536918203938,0.017944228792427165,0.021640205649713206,0.042995157125835105
130,0.001614227737717522,0.0025668959559744737,0.007921638119440733,0.017663625933188175,0.02152558647247276,0.042569513144559624
131,0.0015646897135684873,0.0025488005081041724,0.007637230464403476,0.017386748510739916,0.021416767818341932,0.042116795983278006
132,0.001516943555856818,0.002531254626976412,0.007363311923490382,0.017113884663539802,0.02132006526425249,0.04161861118555733
133,0.001468457002465836,0.0025143615276097776,0.007100810619648674,0.01684556973967913,0.021244692265959996,0.041072963437575064
134,0.0014182608462766685,0.00249815636871914,0.006850151201431564,0.01658233840587922,0.0211851286151102,0.04049441448307293
135,0.001366641307763954,0.0024826238563984047,0.006611184136375476,0.016324502012894454,0.02112821225678384,0.039870577001380955
136,0.0013147858336524263,0.0024675966016447773,0.0063833125066911885,0.016072068513972644,0.02105432355289737,0.03920155628911044
137,0.0012644404474748323,0.0024529251478627168,0.006165748293660773,0.015824822624320053,0.020953785276975025,0.0384797002137469
138,0.0012175668325496434,0.0024386669672888583,0.005957790201051757,0.015582491813599655,0.020830274119958924,0.0377234158915797
139,0.0011759801046502935,0.002424887103336853,0.005759018692818129,0.015344898227250483,0.02070073339139693,0.03693608317383543
140,0.0011409960624858171,0.002411480473582306,0.005569346759585715,0.015112034383008597,0.020583063316317606,0.03613108587931269
141,0.001113167214929571,0.0023983181110522845,0.005388927192554674,0.014884055658444924,0.020479379635766064,0.035333843181734985
142,0.001092189627194119,0.002385325726421874,0.005217972459609894,0.01466121601483121,0.020385929659721448,0.034580668239510726
143,0.0010770084338561513,0.0023724030238410822,0.005056570217177187,0.014443780238514496,0.020291871805335284,0.033902384846665766
144,0.0010660736729477757,0.002359462317096622,0.004904568270466233,0.01423194294035223,0.020195119919008884,0.03331455628748422
145,0.0010576483815988014,0.002346458358455681,0.004761565302456993,0.014025781539013505,0.02010137513602082,0.032828298466529356
146,0.0010500737721418306,0.002333271101335033,0.004626996513284866,0.013825261143065454,0.02001054397000771,0.032443385535004025
147,0.0010419412978912611,0.0023196944028551275,0.004500266753942317,0.0136302868174475,0.01991703394180158,0.032133750558603104
148,0.00103217474736326,0.002305543188904229,0.004380871257621262,0.013440772543737264,0.019809555326850244,0.031860297911999146
149,0.0010200560498457923,0.0022906493214157222,0.00426845764719803,0.013256686877374167,0.019684055876132214,0.03158293582741072
150,0.001005226441753074,0.0022748348141139758,0.004162813658291691,0.013078053202812237,0.01954849475120522,0.03127870848183884
151,0.0009876727827098342,0.0022579618965040994,0.00406379812379113,0.012904914493237355,0.01941551004486088,0.030946720861080336
152,0.0009676892999823136,0.0022399085049525074,0.003971254089108069,0.012737292858736773,0.01929230403700009,0.03061604210218958
153,0.0009458031318577182,0.002220506524961747,0.003884944786231013,0.01257516851676492,0.01917322090835851,0.030379195152427544
154,0.0009226672964822058,0.002199586784519385,0.003804537014692322,0.01241848059997027,0.019052133698933722,0.030532636927121815
155,0.0008989440488813996,0.0021770200329456653,0.0037296314731995552,0.012267135682885524,0.01892913408660591,0.03167172931641804
156,0.0008752101654629924,0.0021526863349889533,0.0036598181095125067,0.012121011860869455,0.01880633231609974,0.032559409484863876
157,0.0008519072463545955,0.002126481621152947,0.003594726205783296,0.01197995945907418,0.01868406750786702,0.0311933350821502
158,0.000829340086090096,0.002098340500513685,0.003534046170784137,0.011843807211290951,0.018556733248266198,0.030843255072880514
159,0.0008077067341648576,0.0020682314871879916,0.0034775175309327564,0.011712377133580138,0.018425291742894617,0.031195270928063876
160,0.0007871354844816221,0.0020362002002836314,0.0034248955017399134,0.011585500095357634,0.0182952840762862,0.031146519597025184
161,0.0007677092491902985,0.002002426382315984,0.003375917715174752,0.01146302042360198,0.018172108224950474,0.030407987686101277
162,0.0007494710485895033,0.0019672126799712983,0.0033302895187696715,0.011344785876486347,0.018054134601742596,0.02876428820725585
163,0.0007324168660202855,0.0019309624524066885,0.003287693875285186,0.011230630847727293,0.017939543209483228,0.02919472534740268
164,0.0007164876123867621,0.0018941679571205013,0.0032478178702675187,0.011120364966817016,0.01782852569381502,0.030014090584729185
165,0.0007015696624547967,0.001857356254578049,0.0032103797830888205,0.011013773736919289,0.017721633095457108,0.02824016358562112
166,0.0006875069960754262,0.001821023485896813,0.0031751421963333833,0.010910628947314972,0.01761570511157278,0.027957814137457845
167,0.0006741220043894474,0.0017855850113227853,0.0031419058257504016,0.010810701891682225,0.01750813766294348,0.028501654037317904
168,0.0006612391702645849,0.0017513220968351992,0.003110489856324348,0.010713773614401529,0.017402297360643335,0.027686917756773014
169,0.0006487061026278305,0.0017183636472994303,0.0030807113535946257,0.010619639893998483,0.01730274575247819,0.0275683162177578
170,0.0006364082770633076,0.0016867202891266999,0.003052375514990156,0.010528111032914702,0.017210240490502668,0.027304468973088046
171,0.0006242758502159568,0.0016563218854601567,0.0030252813026910626,0.01043900767831821,0.01712234800261542,0.02655894046538703
172,0.0006122824668111518,0.0016270536233639575,0.0029992379389839332,0.010352155207240237,0.01703861834261187,0.026893356640636815
173,0.0006004371422707268,0.0015987964775527063,0.0029740820405743367,0.01026738032961478,0.01695942734234514,0.02692624577341669
174,0.0005887712887253864,0.0015714414811200204,0.0029496856969668766,0.010184512649478998,0.016884637983856247,0.02611637492988089
175,0.0005773237482322822,0.0015448867708069292,0.0029259516990677377,0.01010339060295258,0.016815706765996263,0.025941337025112744
176,0.0005661270766995067,0.0015190419752259474,0.0029027995896686028,0.01002386795441143,0.01675552729633722,0.025990605920314856
177,0.0005551980149359442,0.001493834003481033,0.002880150888439402,0.009945816867644385,0.01670476458429458,0.02573806399436385
178,0.0005445339661960566,0.0014692231005398986,0.0028579213732442747,0.009869126597120963,0.01666072235403617,0.02555579151537239
179,0.0005341155537235229,0.0014452301876587371,0.002836023463606227,0.00979370008876315,0.016621646188610516,0.02545059229039058
180,0.0005239135065995452,0.001421944267289546,0.0028143757437445295,0.009719451377129491,0.01658796706368818,0.025164325252580413
181,0.0005138969784852158,0.001399502234691255,0.002792913015062283,0.009646304746889451,0.016560199051786805,0.02485118334755048
182,0.0005040405004247967,0.0013780519100147646,0.0027715907916691907,0.009574194687722425,0.016537964233563667,0.024896083794849443
183,0.0004943280267313787,0.0013577048196104047,0.002750382072723264,0.009503065539630642,0.01652013270816167,0.02497696696275817
184,0.00048475417001759896,0.0013385040822066997,0.0027292689032482097,0.009432870804330338,0.016504372190108498,0.02469229367929367
185,0.0004753237333918344,0.0013204252643954808,0.0027082338937271747,0.00936357264241042,0.016488080236976822,0.02453768208646748
186,0.00046605053319016896,0.0013033985599105078,0.0026872562171381424,0.00929514150230152,0.016470234239366714,0.02457045077990167
187,0.00045695564459733817,0.0012873410468409643,0.002666313421410395,0.009227555184090158,0.01645111148955886,0.024409059711269974
188,0.00044806453285831257,0.001272186565694863,0.0026453868501324362,0.009160796983988298,0.016430692330754733,0.024249947386288582
189,0.00043940275792141875,0.0012578976791971677,0.002624466674181925,0.009094853548242672,0.01640845099571416,0.02411762408154257
190,0.00043099093125638637,0.001244461533858301,0.0026035533289946546,0.009029713475431096,0.0163841945566506,0.023836784926215757
191,0.00042284051079318104,0.0012318761657300957,0.0025826547223729394,0.00896536704587227,0.016358178246643675,0.02367104553593119
192,0.00041495200419393763,0.0012201323316254134,0.002561781167101345,0.008901806499576066,0.01633136955057869,0.02376680855202288
193,0.0004073161030474369,0.0012092039573640466,0.0025409410601352762,0.008839026040593997,0.01630505992291075,0.0241017764454381
194,0.0003999169042599839,0.0011990509927995454,0.002520139452058407,0.008777021290625787,0.016279982167353966,0.024513067619089716
195,0.0003927356257680995,0.0011896263938560026,0.002499379630354399,0.008715788489203728,0.01625627574612569,0.024195918828400744
196,0.0003857534967430577,0.0011808821985128354,0.002478666057435218,0.008655323785338172,0.0162341485640465,0.023851120602760893
197,0.0003789534108693777,0.0011727703771750825,0.002458006497292801,0.008595622694290837,0.016213994733281896,0.023718263875760353
198,0.0003723207074487618,0.001165238415391366,0.0024374120434619215,0.008536679689949978,0.016196001579666677,0.023266816221633232
199,0.0003658436059018154,0.001158226467377667,0.0024168952724646893,0.008478488032046953,0.01618022572902526,0.023359711509854265
200,0.000359513488687462,0.001151668376353864,0.0023964678634158863,0.008421039953770165,0.016166446137614525,0.02344805568006631
201,0.00035332489069409933,0.0011454965737502177,0.0023761391217906706,0.008364327102161468,0.016154196873865607,0.022692556167946458
202,0.0003472750486242125,0.0011396507999402556,0.002355916033070371,0.008308340898681519,0.01614315101522784,0.02242800672845024
203,0.00034136311334668394,0.0011340852955795035,0.0023358044142493296,0.008253072574460804,0.016133208634069578,0.022706179253934755
204,0.00033558930720047444,0.0011287708265256696,0.0023158101406035277,0.008198512950720256,0.01612417419987827,0.022619453059839586
205,0.0003299542230602153,0.0011236920898974004,0.0022959395984830824,0.008144652232089869,0.01611576131779877,0.022648018154861737
206,0.00032445823407682,0.0011188416813237652,0.0022761992056209383,0.008091479997248857,0.016107829855695786,0.022812813240009618
207,0.00031910088413274055,0.001114214606490743,0.002256594504502631,0.00803898538094109,0.0161003115962167,0.02265251548347429
208,0.00031388027424884325,0.0011098059278732836,0.002237129535733221,0.007987157360777436,0.016093164429425894,0.022833461480718024
209,0.0003087926863599513,0.0011056105150316939,0.0022178068823434246,0.007935985082253655,0.016086460979329732,0.023230236642294632
210,0.00030383272771971443,0.0011016241602564598,0.0021986282463134113,0.007885458145996258,0.01608026280656705,0.02323650529865682
211,0.00029899404577947224,0.001097844262213357,0.0021795950757408384,0.007835566741713875,0.016074573723475732,0.023144051800879535
212,0.000294270331901783,0.0010942688924692918,0.0021607088133363678,0.007786301567039802,0.016069430664249137,0.023013368606931924
213,0.0002896561760417399,0.0010908954957244946,0.0021419706852206758,0.007737653632241456,0.01606485384725247,0.022381095111170483
214,0.00028514746869394696,0.00108771974365583,0.00212338130088364,0.0076896141542030704,0.016060761051832958,0.021826149188033977
215,0.00028074133868398986,0.001084735129158736,0.0021049404380324393,0.0076421746462410085,0.016057064414177567,0.02203285394987203
216,0.000276435828900787,0.0010819335911930227,0.002086647200604118,0.007595327108663664,0.01605372060764665,0.02234888338925361
217,0.00027222952146300496,0.0010793060225385192,0.0020685004380718098,0.007549064140525078,0.016050642553987915,0.02187805761180394
218,0.00026812119804942936,0.001076842373940241,0.0020504991331942797,0.0075033789005251525,0.01604772211296966,0.021334342147953957
219,0.0002641095194285953,0.0010745314002760672,0.0020326425209371327,0.007458264995869426,0.016044900017055705,0.02131582820253998
220,0.0002601927170894333,0.001072360391131243,0.0020149299234046795,0.007413716404365223,0.01604213416550888,0.021529625091163324
221,0.00025636836184007394,0.0010703157828569677,0.00199736049092117,0.007369727446800479,0.016039426979617518,0.02169597841101628
222,0.00025263330502406616,0.0010683842486841676,0.001979933079274101,0.007326292758650524,0.016036832846341872,0.021539062608438325
223,0.00024898383112241485,0.0010665536291132975,0.001962646358722246,0.00728340723287697,0.016034369346200804,0.021146128179680115
224,0.00024541596290884497,0.0010648134511218644,0.001945499062575093,0.007241065959601742,0.01603202766290635,0.0209571467782912
225,0.00024192580115145392,0.001063154829206366,0.0019284901876167474,0.007199264194166158,0.016029846215467377,0.02093036307423836
226,0.00023850979296986038,0.0010615701963990927,0.0019116190150592263,0.007157997346472143,0.016027863549546877,0.020864173249657045
227,0.00023516487624166728,0.0010600530543392866,0.0018948849683674386,0.007117260960071967,0.016026075830536488,0.020854859970284103
228,0.00023188849490564254,0.0010585978048031801,0.001878287441684271,0.00707705066497729,0.01602445923681517,0.020734635200654404
229,0.00022867850495790671,0.001057199787281468,0.0018618257354002686,0.007037362117073705,0.01602297099712278,0.020342565622840585
230,0.00022553300737390334,0.0010558551785055212,0.0018454991354738054,0.006998190948348491,0.016021565752803602,0.020111574809537663
231,0.00022245016305880866,0.0010545607241351808,0.0018293070582478294,0.006959532742189173,0.016020226037489718,0.02018236049303948
232,0.00021942805388770325,0.0010533134408698254,0.0018132491411755338,0.006921383028682982,0.016018928396146874,0.020204556119083873
233,0.000216464633626367,0.0010521104291481137,0.0017973252140958402,0.006883737278535753,0.016017632458031113,0.020049616958496698
234,0.00021355776596339272,0.0010509489618531793,0.0017815351823128331,0.00684659087421447,0.01601632180094241,0.01995641747886916
235,0.00021070530388573005,0.0010498266086772178,0.001765878913102814,0.006809939059066769,0.016015002309990225,0.0201901276853768
236,0.00020790515536244506,0.0010487412418333322,0.0017503562005304041,0.006773776891662132,0.016013683835927113,0.020637260066624474
237,0.0002051553069587664,0.0010476908818527527,0.0017349668130250085,0.0067380992327443455,0.016012382559668515,0.020791289532748624
238,0.00020245381352244083,0.0010466734465356077,0.0017197105653145458,0.006702900761463804,0.01601111141749453,0.020517835401119042
239,0.0001997987801067786,0.001045686645348036,0.0017045873478994376,0.006668175990020004,0.01600987982192848,0.020055348845621414
240,0.00019718835513459577,0.0010447280312542904,0.0016895970913677755,0.006633919253180133,0.016008703943655233,0.019718302901821635
241,0.00019462073636648065,0.0010437951608565105,0.0016747396972314537,0.00660012467933483,0.016007593001766938,0.019782743230720237
242,0.00019209418105700518,0.0010428857489638299,0.0016600149877402772,0.006566786164557315,0.016006544880946265,0.019882248055624312
243,0.00018960701322859249,0.0010419977196505475,0.0016454227035516342,0.006533897357851878,0.016005556517823396,0.019535281759141484
244,0.0001871576268136583,0.0010411292144858744,0.0016309625361986498,0.006501451649250246,0.016004621078267098,0.019203729808521818
245,0.00018474448578827233,0.0010402785873621294,0.001616634158329092,0.006469442155018483,0.01600372866882713,0.01932911193973765
246,0.0001823661208741996,0.0010394444417616945,0.001602437224738601,0.00643786170615484,0.01600287215468645,0.019670952529490804
247,0.00018002112112393308,0.00103862565985139,0.0015883713470873804,0.006406702846192809,0.016002045632095247,0.019798228550794217
248,0.00017770812029277157,0.0010378213465330813,0.001574436066930886,0.006375957832787589,0.01600124610049072,0.019613931748070287
249,0.00017542578109088625,0.0010370307231766006,0.00156063084880184,0.006345618633005319,0.016000476237103847,0.019525300681546995
250,0.00017317278274639808,0.0010362530234358865,0.0015469550944482886,0.006315676911144869,0.01599974369987744,0.019995067749402823
251,0.0001709478176106204,0.0010354874672745399,0.0015334081616457376,0.006286124017258608,0.015999075212110827,0.020595441285072735
252,0.00016874960062604884,0.001034733297019207,0.0015199893709767487,0.00625695098292133,0.015998546147763006,0.01970241634197729
253,0.00016657689129185915,0.001033989829404649,0.001506697998557076,0.006228148523378849,0.01599837061918293,0.018862866678227074
254,0.0001644285220984227,0.0010332564816940908,0.0014935332665071926,0.006199707042198417,0.015999200643558725,0.01910688555056531
255,0.00016230342306006932,0.001032532745318697,0.0014804943437117303,0.006171616636930307,0.01600310368894035,0.019237956536901617
256,0.00016020063245269646,0.0010318181559277688,0.0014675803583555896,0.006143867106306704,0.016016779742806842,0.01881044883582131
257,0.0001581192900264072,0.0010311122886889916,0.0014547904126520988,0.006116447959275876,0.01606154176869328,0.01842141011688192
258,0.0001560586173579761,0.0010304147818160445,0.0014421235893070355,0.006089348426028665,0.016198907594520348,0.018623903234395882
259,0.00015401789530026,0.0010297253463555367,0.001429578948068379,0.006062557471754097,0.016530391684188576,0.018670115538914463
260,0.0001519964478057473,0.0010290437376501132,0.0014171555198452773,0.006036063813535464,0.01691560722067586,0.018139757003375313
261,0.0001499936363240293,0.001028369715617618,0.001404852306838367,0.006009855939652881,0.016666506215044376,0.018152985588997195
262,0.00014800886340601062,0.0010277030256612063,0.0013926682900872404,0.005983922130277906,0.01612717679996474,0.018380634807594776
263,0.00014604158098776313,0.0010270434191071206,0.0013806024384045478,0.005958250479205571,0.016121387626945687,0.018099946791888217
264,0.00014409129848091696,0.001026390679824039,0.0013686537119040432,0.005932828916642917,0.01642532483066885,0.017743748036091824
265,0.00014215758724556426,0.001025744627585707,0.0013568210591681203,0.005907645233026577,0.01642401570943914,0.01775379641454785
266,0.00014024008016320694,0.0010251050927575721,0.0013451034132169202,0.005882687104054172,0.016121274226985467,0.01825982094251917
267,0.00013833846703811554,0.0010244718859480728,0.0013334996919674314,0.0058579421169182855,0.016073430132796423,0.018649104502135718
268,0.0001364524877026642,0.0010238447910137663,0.0013220088038859287,0.005833397796575218,0.016312838428142858,0.01838677227676621
269,0.00013458192467241437,0.0010232235828107256,0.0013106296543968412,0.0058090416301379705,0.016249756599656044,0.018379788025606626
270,0.00013272659648020253,0.0010226080530509267,0.0012993611482244069,0.005784861088644876,0.016006346840781987,0.018639459143545256
271,0.00013088635227865585,0.001021998017670562,0.0012882021870419549,0.005760843647124288,0.01611469837032567,0.017836452202442725
272,0.00012906106819626534,0.0010213933076938255,0.0012771516660959282,0.005736976803647544,0.016235864194981086,0.017220951360388616
273,0.00012725064566476298,0.0010207937601916068,0.0012662084738115633,0.005713248096353731,0.016079444052356305,0.017653609495739866
274,0.00012545501105813012,0.0010201992223477687,0.0012553714949457302,0.005689645116866068,0.01602224016209991,0.017861056481662856
275,0.0001236741150794223,0.0010196095621191356,0.0012446396144396125,0.005666155519389927,0.016114839521557057,0.017520948229015714
276,0.00012190793049762373,0.0010190246710143707,0.0012340117189071648,0.0056427670250599705,0.016125726341684778,0.017581851867853573
277,0.00012015644824712231,0.0010184444548387473,0.001223486695445683,0.0056194674200014845,0.01604518508668162,0.017535986597837075
278,0.00011841967334304894,0.0010178688197159016,0.0012130634300314448,0.005596244544911236,0.016016149802056432,0.017153954304068728
279,0.00011669762218302309,0.0010172976677114177,0.0012027408077414925,0.005573086274788969,0.016079452900689045,0.017119380315521314
280,0.00011499032157188632,0.0010167309029519933,0.001192517714863668,0.005549980488354117,0.016087297087802186,0.017454608041144605
281,0.00011329780849586525,0.0010161684396905145,0.0011823930410995364,0.005526915026342409,0.016008791311375586,0.018030616804895434
282,0.00011162012939994057,0.001015610202170193,0.0011723656803166388,0.0055038776371655225,0.016008691637107594,0.018062241269578835
283,0.00010995733841738948,0.0010150561181440413,0.0011624345300310073,0.005480855908498372,0.016066809970959498,0.017450370501933467
284,0.00010830949479478464,0.0010145061132764788,0.001152598491032301,0.005457837183899514,0.016043580993721693,0.01701975733081237
285,0.0001066766600861209,0.0010139601107555859,0.0011428564681421768,0.005434808463518705,0.015997547659892714,0.01671267269936011
286,0.00010505889566680043,0.001013418033141162,0.0011332073717433924,0.005411756287413975,0.016013286378918464,0.01654858892037762
287,0.00010345626100166752,0.001012879801989143,0.0011236501190033813,0.005388666599841017,0.01603331025878466,0.016800570594680087
288,0.00010186881288337194,0.0010123453357966559,0.0011141836342616262,0.005365524593390701,0.01602427710819235,0.016947817318451127
289,0.00010029660547864426,0.001011814549076749,0.001104806849048929,0.005342314532588289,0.01600711262269611,0.016768492803387935
290,9.873969067391395e-05,0.0010112873546236835,0.001095518702499972,0.005319019557085443,0.015995840550480582,0.016709713073397026
291,9.719811820364685e-05,0.001010763666848353,0.0010863181423048816,0.005295621464685811,0.01600904396295205,0.01670061287590218
292,9.567193534159832e-05,0.0010102434034979014,0.001077204125636515,0.005272100474315187,0.016023917887436425,0.01661284515682637
293,9.416118622039384e-05,0.001009726484498696,0.0010681756194986167,0.005248434969037345,0.01600507439149197,0.016518978111879877
294,9.26659109178527e-05,0.001009212830670483,0.001059231600577136,0.0052246012195629465,0.01598615039223643,0.016377856315831645
295,9.118614445676922e-05,0.0010087023640351683,0.0010503710551317295,0.00520057308931684,0.015998029151993783,0.01635796874408353
296,8.972191596384277e-05,0.001008195009061525,0.00104159297929112,0.005176321722750904,0.016010770028196307,0.01656484171897752
297,8.827324829615817e-05,0.0010076906927873248,0.0010328963795518484,0.0051518152192686385,0.016003982735508116,0.01679202600522766
298,8.684015825611999e-05,0.0010071893439352788,0.0010242802730465656,0.005127018295970938,0.01599338079818939,0.01692144965469826
299,8.54226571441836e-05,0.0010066908923184572,0.0010157436874536616,0.005101891943394958,0.01598970122841629,0.016967280184073567
300,8.402075121982995e-05,0.0010061952695316198,0.0010072856608298723,0.005076393079515347,0.01599199170261994,0.016794408500821693
301,8.263444182632445e-05,0.0010057024100247095,0.000998905241693058,0.005050474208869585,0.015998119919300627,0.016442800514190812
302,8.126372527914273e-05,0.0010052122512107845,0.0009906014893254593,0.005024083096085791,0.01600062494990849,0.016200950120709302
303,7.990859275944542e-05,0.0010047247324742525,0.0009823734739692947,0.004997162466338766,0.015994074288061946,0.01631059233464806
304,7.856903034340215e-05,0.0010042397943488413,0.0009742202767020021,0.004969649749281269,0.01598629188109933,0.016990363919316867
305,7.724501914286441e-05,0.001003757378730096,0.0009661409891040247,0.0049414768879472,0.01598633323092628,0.017888517480964365
306,7.593653550254416e-05,0.001003277429555891,0.0009581347130160891,0.00491257024008496,0.015991012437421834,0.017653324459750347
307,7.464355123337993e-05,0.0010027998928506883,0.000950200560515068,0.004882850606267208,0.0159932771317894,0.01650382814162214
308,7.336603385545478e-05,0.0010023247160121439,0.000942337653962047,0.0048522334265922815,0.015993002573861274,0.015778390948930014
309,7.2103946797479e-05,0.0010018518471414412,0.0009345451259303648,0.004820629195475502,0.015992180704800896,0.015538119939923475
310,7.08572495268257e-05,0.0010013812348731602,0.0009268221190002661,0.004787944151233622,0.01598953530340384,0.01571496125479288
311,6.962589765008031e-05,0.001000912828466323,0.0009191677855737769,0.004754081302920293,0.01598546609603521,0.01636089104992822
312,6.840984304977963e-05,0.001000446577773411,0.000911581287815304,0.0047189418599718844,0.01598369925153737,0.017025494138248127
313,6.720903407966409e-05,0.000999982433097952,0.0009040617976598859,0.004682427129066428,0.015985429294909766,0.01694599255216862
314,6.602341579471008e-05,0.0009995203452414453,0.0008966084967542321,0.004644440935282431,0.015987890397640696,0.016347366639107252
315,6.485293018188849e-05,0.0009990602658393292,0.0008892205762922509,0.004604892608970037,0.015989216438455637,0.015826151582251032
316,6.36975163581834e-05,0.0009986021476926605,0.0008818972368278815,0.004563700553732512,0.015990223709258632,0.015510306381280644
317,6.255711070706745e-05,0.0009981459448672385,0.0008746376881513746,0.004520796372929604,0.01599166633254371,0.015470588298559384
318,6.143164694483954e-05,0.0009976916126301244,0.0008674411492151962,0.004476129481175197,0.015993024399176565,0.015730413142890167
319,6.032105615937898e-05,0.000997239107360319,0.00086030684804295,0.004429672063822647,0.015993845566786954,0.016143882103310567
320,5.922526689146615e-05,0.0009967883864917815,0.0008532340215916031,0.004381424173749045,0.015994809403044045,0.016395378083134418
321,5.814420529303495e-05,0.0009963394084921819,0.0008462219156127361,0.004331418675833741,0.015996930177108758,0.016241270732268213
322,5.707779532943074e-05,0.0009958921328725155,0.0008392697845551341,0.004279725673443618,0.016000980641150374,0.015926409261048165
323,5.602595896702582e-05,0.0009954465201732067,0.0008323768914904289,0.00422645598933837,0.016007571962289108,0.015745245055844934
324,5.498861631559946e-05,0.0009950025318968651,0.0008255425080127541,0.004171763239917285,0.01601844865351966,0.015827344109021743
325,5.396568572833145e-05,0.000994560130393415,0.0008187659140952617,0.004115844051899959,0.016037208340276103,0.016016471752283053
326,5.2957083874638234e-05,0.0009941192787532153,0.0008120463979464435,0.0040589360380234914,0.016070081487752866,0.015886030133169745
327,5.1962725791290676e-05,0.0009936799407419983,0.0008053832558906717,0.004001313281409178,0.01612357991926359,0.015502086882901776
328,5.098252492430787e-05,0.0009932420808056244,0.0007987757922665252,0.0039432792756141635,0.01620188520081478,0.015422815259586416
329,5.0016393179793685e-05,0.0009928056640853425,0.0007922233193075174,0.0038851575152981112,0.016287005508362786,0.015887941294865454
330,4.906424099464368e-05,0.0009923706564135821,0.0007857251570039078,0.0038272802036988618,0.016336467001435203,0.016366619054481318
331,4.812597741759249e-05,0.000991937024323691,0.0007792806329674339,0.0037699757999860367,0.016289919221786877,0.01609965302704112
332,4.720151017953402e-05,0.000991504735101569,0.0007728890823219224,0.003713556329539588,0.016164537946379325,0.015577575449426664
333,4.62907457443135e-05,0.0009910737568032285,0.0007665498476009565,0.003658305484707928,0.016037613794309444,0.015493207571614436
334,4.539358934622687e-05,0.0009906440581871343,0.0007602622786240906,0.0036044685265587306,0.015983386962680268,0.015674425386538224
335,4.4509945027584646e-05,0.00099021560861206,0.0007540257323546845,0.0035522448526832564,0.016012645440556875,0.015644196119351195
336,4.3639715687126336e-05,0.000989788377994156,0.0007478395727557267,0.0035017838369043645,0.016089736049612422,0.015426709317392137
337,4.278280313612877e-05,0.0009893623368128577,0.0007417031706616352,0.0034531842077055687,0.016160240843083446,0.015493628978638641
338,4.193910815366314e-05,0.0009889374560908646,0.0007356159036554042,0.0034064968598988676,0.01617234949541642,0.01602260112228497
339,4.1108530531068025e-05,0.0009885137073546626,0.0007295771559339037,0.0033617306391207046,0.01611941402346974,0.016281645451215278
340,4.029096910141532e-05,0.0009880910626370856,0.0007235863181646236,0.0033188603472268405,0.01604048792281863,0.015640017057898022
341,3.948632175883477e-05,0.0009876694945106027,0.0007176427873418377,0.0032778360234502753,0.01598982534348263,0.014855216952130374
342,3.8694485475997896e-05,0.0009872489760758842,0.0007117459666499872,0.003238592481186883,0.015988509797534904,0.014554844929815035
343,3.7915356325407215e-05,0.0009868294809037485,0.0007058952653220948,0.003201058127194497,0.01602389620332166,0.014667069690081792
344,3.714882950520108e-05,0.000986410982988717,0.0007000900984878225,0.003165162247302061,0.01606897184971119,0.01502762259352329
345,3.6394799368829665e-05,0.0009859934567367408,0.0006943298870114517,0.003130840185860624,0.01609709647438939,0.015406267404989456
346,3.56531594553428e-05,0.0009855768769595876,0.0006886140573322593,0.0030980361410713883,0.01609463490641051,0.01546085070108774
347,3.4923802518701684e-05,0.0009851612188556003,0.000682942041306012,0.0030667036058929344,0.01606300087305536,0.015154522853097577
348,3.420662055407941e-05,0.000984746457982531,0.0006773132760403062,0.0030368037653839075,0.016022926473150845,0.014812517175246625
349,3.350150482152733e-05,0.0009843325702382625,0.0006717272037246526,0.003008302382256256,0.01599334707535571,0.014654387755436484
350,3.280834586998139e-05,0.0009839195318528365,0.0006661832714540234,0.002981165838860466,0.015983723137227596,0.014732803337853597
351,3.212703356606132e-05,0.0009835073193726431,0.0006606809310544337,0.0029553570441943266,0.015992101537030783,0.014924687127415416
352,3.1457457128349016e-05,0.0009830959096322842,0.0006552196389007212,0.002930831860812381,0.016011563168651807,0.015001914051914093
353,3.0799505160803624e-05,0.000982685279731904,0.0006497988557303848,0.002907536573174537,0.016034623431890577,0.014933814688575511
354,3.0153065681328466e-05,0.0009822754070296388,0.000644418046446606,0.00288540673015798,0.01605434665807018,0.014976669960740657
355,2.9518026144295914e-05,0.0009818662691313833,0.0006390766799231559,0.0028643674797890887,0.016067076894581384,0.015295745053895174
356,2.8894273460742127e-05,0.0009814578438704247,0.0006337742288068373,0.0028443353041154415,0.016070466172180064,0.015621400227236501
357,2.828169401791201e-05,0.0009810501092954024,0.0006285101693177533,0.0028252208834398857,0.01606675281238553,0.015450934485120471
358,2.7680173699238064e-05,0.0009806430436676114,0.0006232839810412917,0.0028069326917782972,0.01605771544067539,0.015115300463507148
359,2.7089597906642814e-05,0.0009802366254452605,0.0006180951467201564,0.002789380860668867,0.016047819195595094,0.015294975470890055
360,2.650985158306608e-05,0.0009798308332540071,0.0006129431520426286,0.002772480848403609,0.016040075290899163,0.01569220477060063
361,2.5940819235791983e-05,0.0009794256458638053,0.0006078274854289069,0.0027561565103318393,0.01603869756574594,0.015432995365372518
362,2.5382384958543743e-05,0.0009790210421703254,0.0006027476378096589,0.002740342270376636,0.016047410591002852,0.014792626066828699
363,2.4834432453034713e-05,0.0009786170011676014,0.0005977031024035186,0.0027249842271739044,0.016071321171092726,0.014605804506823045
364,2.4296845050305826e-05,0.0009782135019215786,0.0005926933744878288,0.0027100401708278913,0.016112626755542862,0.01487281793794233
365,2.376950573345782e-05,0.000977810523553072,0.0005877179511716488,0.0026954786190582832,0.01616476592684121,0.015054552340178213
366,2.3252297161782405e-05,0.0009774080452229013,0.0005827763311628943,0.002681277087894828,0.0161994212615217,0.01478214972938677
367,2.274510169414486e-05,0.000977006046113253,0.0005778680145341148,0.002667419880366709,0.016182169947880996,0.01438725767151988
368,2.224780141112887e-05,0.0009766045054055467,0.0005729925024846765,0.0026538957012536527,0.01610798561898056,0.014236662046184814
369,2.1760278134755212e-05,0.0009762034022555578,0.0005681492971005347,0.0026406953880488103,0.016025544916106065,0.014380789988976067
370,2.1282413445421363e-05,0.0009758027157705186,0.0005633379011118038,0.002627809994869952,0.015988997143782463,0.014668424938673505
371,2.0814088698358033e-05,0.0009754024249922226,0.0005585578176483224,0.0026152293885957534,0.016012045617262896,0.014814962403730071
372,2.0355185040448598e-05,0.0009750025088802603,0.0005538085499905174,0.0026029414287342236,0.01606417331351267,0.014721301684996834
373,1.9905583427309807e-05,0.0009746029462939885,0.0005490896013204967,0.002590931718135886,0.016096285199183283,0.014700454290500948
374,1.946516464078785e-05,0.0009742037159789929,0.0005444004744729648,0.002579183842131845,0.016078479712261572,0.014966751156706587
375,1.9033809307969604e-05,0.0009738047965537585,0.0005397406716822427,0.002567679966683593,0.01602728752848339,0.015054238721523384
376,1.861139791972304e-05,0.0009734061664903407,0.0005351096943308174,0.002556401644586691,0.015989262785189307,0.014553914253940233
377,1.8197810849929222e-05,0.0009730078040929284,0.0005305070426956282,0.002545330681041882,0.0159913980116948,0.01399489953107019
378,1.779292837581475e-05,0.0009726096874763288,0.0005259322156947459,0.0025344499308334037,0.01602452302025599,0.01375216017742837
379,1.7396630698316727e-05,0.0009722117945440516,0.0005213847106328739,0.0025237439320791783,0.016062603469545793,0.013850028591191582
380,1.7008797963873306e-05,0.0009718141029704797,0.000516864022949018,0.0025131993191772712,0.016088293792800235,0.014271127732621949
381,1.6629310285852926e-05,0.000971416590186011,0.0005123696459606057,0.0025028049946059488,0.01611513292397395,0.014857635886587204
382,1.6258047765437065e-05,0.0009710192333579688,0.0005079010706165879,0.0024925520718877335,0.016193101911964526,0.015094863762310812
383,1.5894890512056274e-05,0.0009706220093709749,0.0005034577852451613,0.002482433627976133,0.016388415686738735,0.01474791211963333
384,1.5539718663223266e-05,0.0009702248948117054,0.000499039275308756,0.002472444321283114,0.016660239483018164,0.014365046106905198
385,1.519241240589272e-05,0.00096982786595204,0.0004946450231604537,0.0024625799407797895,0.01671589183877487,0.014410389001531514
386,1.4852851997958959e-05,0.0009694308987297439,0.0004902745078056007,0.00245283695181984,0.016376359169364856,0.014905476112363704
387,1.4520917791568903e-05,0.0009690339687306392,0.0004859272046673548,0.0024432120961131315,0.016055906635741968,0.015112253970256907
388,1.419649025760083e-05,0.0009686370511710486,0.0004816025853572694,0.0024337020881584053,0.016058426344345168,0.01449502493887763
389,1.3879450010483732e-05,0.0009682401208805566,0.00047730011745500964,0.0024243034310773353,0.016261132466294778,0.013748652618320945
390,1.3569677834183468e-05,0.0009678431522858581,0.0004730192642936812,0.002415012354434241,0.016363801948703547,0.01341154189684588
391,1.326705470830762e-05,0.0009674461193934375,0.00046875948475378574,0.0024058248585972423,0.01623447899371466,0.013433813381003227
392,1.2971461834868588e-05,0.000967048995772509,0.00046452023306988366,0.002396736837096269,0.016075045488189044,0.013813767176373677
393,1.2682780666598733e-05,0.0009666517545406789,0.00046030095864623907,0.002387744241637706,0.016065970198998036,0.014542372221417044
394,1.240089293523338e-05,0.0009662543683476329,0.0004561011058871272,0.0023788432540542523,0.01614927619415231,0.014920581144681389
395,1.2125680681590164e-05,0.0009658568093576952,0.00045192011404320974,0.0023700304344015342,0.01618421658259042,0.014360063141593804
396,1.1857026285431966e-05,0.0009654590492342183,0.000447757417072654,0.002361302822988887,0.016134279703387523,0.01364933459364886
397,1.1594812496002401e-05,0.0009650610591237312,0.00044361244352371203,0.0023526579844314675,0.01605468225870477,0.013446419603538373
398,1.1338922463540645e-05,0.0009646628096405669,0.0004394846164377541,0.002344093992136629,0.016026431041625468,0.013800070485128412
399,1.1089239770994971e-05,0.0009642642708532969,0.00043537335327524886,0.002335609360639349,0.01608477044788423,0.014330770202346282
400,1.0845648467521375e-05,0.0009638654122700746,0.0004312780658691888,0.0023272029399176,0.016133787078609862,0.01432138435773802
401,1.0608033102309011e-05,0.0009634662028245469,0.00042719816040600895,0.0023188737896775394,0.016078375775679016,0.01404880096612081
402,1.0376278759464605e-05,0.0009630666108633667,0.00042313303743918046,0.0023106210524037503,0.015997184863703617,0.014106652515542696
403,1.015027109416913e-05,0.0009626666041316029,0.0004190820919393798,0.0023024438419535272,0.01600553891463164,0.013991098680258112
404,9.929896368483622e-06,0.0009622661497581467,0.0004150447133803108,0.002294341160239797,0.0160700637408872,0.01341374362790944
405,9.715041488494061e-06,0.0009618652142429668,0.00041102028587272827,0.002286311849030961,0.01608353393667542,0.01296096420926683
406,9.505594041705296e-06,0.0009614637634441632,0.00040700818834026476,0.002278354578111964,0.016029553612079847,0.013022943129280326
407,9.301442334720404e-06,0.0009610617625663415,0.000403007794749216,0.0022704678659302606,0.01599026377285893,0.013673055470340575
408,9.10247543130459e-06,0.0009606591761488887,0.0003990184743935818,0.0022626501250696943,0.016006774795751223,0.014533735869647537
409,8.908583191032782e-06,0.0009602559680536046,0.0003950395922400292,0.002254899722747852,0.01603593779827846,0.014464428009290316
410,8.719656307563142e-06,0.0009598521014539836,0.0003910705093393466,0.002247215046023289,0.016034303658868803,0.013643828677416692
411,8.535586347659417e-06,0.0009594475388238933,0.0003871105833085991,0.0022395945622955718,0.016017509536952745,0.013132608052411756
412,8.356265789958618e-06,0.0009590422419261701,0.00038315916889249363,0.002232036867585466,0.016014856113589195,0.013048667947325567
413,8.181588064296133e-06,0.0009586361718036895,0.00037921561860865846,0.0022245407176209476,0.01601647351614055,0.013181507282571387
414,8.011447591329467e-06,0.0009582292887706167,0.00037527928348297826,0.0022171050395234267,0.01600660900425998,0.013414052632708907
415,7.84573982183795e-06,0.0009578215524044852,0.00037134951388285097,0.0022097289246005504,0.016001662692291693,0.013727049967479697
416,7.684361276429037e-06,0.000957412921538156,0.0003674256604559267,0.0022024116051291348,0.016022462231368852,0.014017532075899949
417,7.52720958471697e-06,0.0009570033542514328,0.00036350707518026794,0.002195152419818257,0.016059920750718677,0.014054697013172681
418,7.374183524211427e-06,0.0009565928078642655,0.00035959311253521277,0.0021879507737201202,0.01609265311364158,0.013700286000623308
419,7.225183058688677e-06,0.0009561812389310646,0.0003556831308018822,0.002180806098526906,0.016113793003702203,0.013376221922396486
420,7.080109376529826e-06,0.0009557686032356121,0.00035177649349982113,0.00217371781849482,0.016126331181686927,0.01316985168480919
421,6.938864927944581e-06,0.0009553548557888608,0.0003478725709705078,0.0021666853257649014,0.0161217132273425,0.013065594137796874
422,6.8013534617313785e-06,0.0009549399508268584,0.00034397074211488026,0.002159707966909545,0.01610269687648799,0.013166095329439903
423,6.667480061440194e-06,0.0009545238418099877,0.00034007039629463214,0.002152785040518168,0.016080430221087218,0.013400440792336508
424,6.537151180415228e-06,0.0009541064814226543,0.00033617093540671563,0.002145915803885267,0.01606709499582633,0.013409330069595314
425,6.410274676248124e-06,0.000953687821573697,0.0003322717761354351,0.002139099485735811,0.016072048670506087,0.013145759641002534
426,6.286759844007742e-06,0.0009532678133994151,0.0003283723523986768,0.0021323353014741898,0.016088001806727918,0.012932785357929188
427,6.166517448750347e-06,0.0009528464072675474,0.00032447211798777983,0.002125622467711489,0.016085289024404467,0.013177639346572362
428,6.049459756556064e-06,0.0009524235527833384,0.0003205705494160511,0.0021189602135864476,0.016049481221840377,0.014161264740970089
429,5.935500564197856e-06,0.0009519991987974462,0.00031666714897472803,0.002112347787462515,0.01600592422491302,0.014527715836267559
430,5.824555227760907e-06,0.000951573293414579,0.0003127614480130012,0.0021057844586808384,0.015985580685872223,0.013085145668838515
431,5.716540689507243e-06,0.0009511457840040841,0.00030885301043461074,0.0020992695150049796,0.01599392657331916,0.012369787396008648
432,5.611375502942553e-06,0.0009507166172114902,0.00030494143642512334,0.002092802257052259,0.016019014984415304,0.01305982200750306
433,5.508979857074469e-06,0.0009502857389733089,0.00030102636640525436,0.002086381991293487,0.016045710768728762,0.013797431635484808
434,5.409275597627485e-06,0.0009498530945342505,0.0002971074852122457,0.0020800080231449048,0.016061591870442135,0.013115447784230183
435,5.3121862478092006e-06,0.0009494186284669233,0.0002931845265081726,0.0020736796513070237,0.016065804250844452,0.012462853913114746
436,5.217637026505318e-06,0.0009489822846945557,0.00028925727740510855,0.0020673961640069035,0.01607127014760758,0.01267136966084729
437,5.125554863898279e-06,0.000948544006515676,0.00028532558330548194,0.0020611568372649134,0.016089679611478298,0.012800195541472149
438,5.03586841652155e-06,0.0009481037366320211,0.00028138935293846193,0.002054960934920096,0.016119541970479753,0.012131604226499696
439,4.94850807910603e-06,0.0009476614171783928,0.000277448563581009,0.0020488077099078687,0.01615493635561882,0.012034672249847025
440,4.8634059944915496e-06,0.0009472169897564125,0.00027350326644259187,0.0020426964062592035,0.016190482048630307,0.01317067811950077
441,4.780496061640338e-06,0.0009467703954713412,0.00026955359218513845,0.0020366262613686387,0.016214857340933576,0.014165310457831506
442,4.6997139409025215e-06,0.0009463215749726096,0.0002655997565516636,0.0020305965082224415,0.01619683738308883,0.013651436745336348
443,4.620997057259218e-06,0.0009458704684976551,0.00026164206606234675,0.002024606377425159,0.016131515538501378,0.012878413388468042
444,4.544284601122375e-06,0.0009454170159192976,0.0002576809237369776,0.0020186550989735423,0.016049193459189676,0.012275877636428416
445,4.469517526929989e-06,0.0009449611567974249,0.0002537168347929973,0.0020127419037900382,0.015997476309567604,0.011902342475505633
446,4.3966385489562e-06,0.000944502830433843,0.0002497504122602732,0.002006866025064589,0.01599346932971801,0.01217381529309543
447,4.325592134934371e-06,0.0009440419759326776,0.0002457823824479242,0.0020010266994648315,0.016022935810720812,0.013170800959012342
448,4.256324497369372e-06,0.0009435785322640304,0.00024181359019108265,0.0019952231682769574,0.01605567323398681,0.01334874279685589
449,4.188783582135302e-06,0.0009431124383333311,0.00023784500379590173,0.0019894546785277534,0.016066985663270462,0.012312601058609082
450,4.122919055162851e-06,0.0009426436330533151,0.00023387771959293814,0.0019837204841229644,0.016060490417024873,0.011708468439957848
451,4.058682286232836e-06,0.000942172055422786,0.00022991296600332635,0.0019780198469937743,0.01605792709344558,0.011575548365493954
452,3.996026330432037e-06,0.0009416976446073261,0.00022595210701231564,0.0019723520382162645,0.016074304293938392,0.011737244488700446
453,3.9349059076454685e-06,0.0009412203400283692,0.00022199664494209367,0.0019667163390318307,0.016105415839831872,0.012492906992756755
454,3.875277379354077e-06,0.000940740081452498,0.0002180482224025009,0.0019611120416867583,0.016136101948442512,0.012799041980381384
455,3.817098723539022e-06,0.0009402568090930252,0.00021410862330582055,0.0019555384500183908,0.01615082534239955,0.011710635782214757
456,3.7603295066935822e-06,0.0009397704637060499,0.00021017977281530102,0.0019499948797502453,0.016150100714425276,0.010984164151966985
457,3.7049308545691157e-06,0.0009392809867073578,0.00020626373610626648,0.0019444806585065437,0.016148214676419845,0.011383406908458444
458,3.650865420375601e-06,0.0009387883202693724,0.00020236271581610006,0.0019389951256006605,0.01613977648257866,0.012878187613398366
459,3.598097350997694e-06,0.0009382924074625138,0.00019847904806065907,0.0019335376317061405,0.0161010885694454,0.013097468224780631
460,3.5465922514921075e-06,0.0009377931923365986,0.00019461519690844927,0.0019281075385231146,0.01604176011879057,0.011564892597971867
461,3.49631714776162e-06,0.0009372906201150302,0.00019077374720653675,0.0019227042185548794,0.016001388939069775,0.011009565697375403
462,3.447240447484632e-06,0.0009367846372091905,0.0001869573956719212,0.0019173270550704505,0.016002461046203113,0.011604473094042937
463,3.3993318994184974e-06,0.0009362751915586985,0.00018316894017797935,0.0019119754422809636,0.016028099053595292,0.012546472538600964
464,3.352562551668962e-06,0.0009357622324088107,0.0001794112671863659,0.0019066487856981772,0.016047001217697397,0.012521141081329042
465,3.3069047078196177e-06,0.0009352457111347495,0.00017568733730295672,0.001901346502608099,0.01604088028567394,0.01191970654774464
466,3.2623318827929053e-06,0.0009347255802178438,0.00017200016896497217,0.001896068022568478,0.016017095015093963,0.011509402688364617
467,3.2188187570230043e-06,0.000934201795975241,0.00016835282030545765,0.0018908127878498491,0.015999427704950265,0.011019877121090062
468,3.1763411298453033e-06,0.0009336743152645825,0.00016474836926931016,0.0018855802537711152,0.016004083279352894,0.01082305317142197
469,3.1348758721860592e-06,0.0009331431085449979,0.00016118989211065483,0.0018803698889160653,0.016027058192255472,0.01130181824681257
470,3.0944008786564365e-06,0.000932608160524829,0.00015768044043065722,0.0018751811752551477,0.01605437767062229,0.012346380849012165
471,3.054895019060047e-06,0.0009320695823021545,0.0001542230169678271,0.0018700136082097341,0.01607959846556994,0.012643253411967823
472,3.0163380894256635e-06,0.0009315278853454824,0.0001508205503982984,0.001864866696694964,0.01611294935705286,0.011861003794452436
473,2.97871076336926e-06,0.0009309857118259751,0.00014747586944505024,0.0018597399631780586,0.01617490589591519,0.011227463626353835
474,2.941994542828061e-06,0.0009304549800627179,0.0001441916766360804,0.001854632943757874,0.016275368884774277,0.011192172699929668
475,2.9061717090301213e-06,0.0009299935183201151,0.00014097052209756378,0.0018495451882737674,0.01638660508944959,0.011691954308798429
476,2.871225274266377e-06,0.0009298806199202706,0.00013781477778862538,0.0018444762604314284,0.016412679498302118,0.012195860554564019
477,2.83713893350273e-06,0.0009314757065736817,0.00013472661262141665,0.001839425737935013,0.01630310811908944,0.011782275751332382
478,2.8038970164899295e-06,0.0009407396074571918,0.00013170796891827374,0.0018343932126159367,0.016118552104326427,0.010979346600233099
479,2.7714844413643066e-06,0.0009714357992542117,0.00012876054066979648,0.0018293782905458094,0.015999102842084185,0.011131596155194302
480,2.7398866680262073e-06,0.0009954054249254544,0.00012588575404618363,0.0018243805921305857,0.015998147732151715,0.011968142789048473
481,2.709089653432726e-06,0.0009464377800560747,0.00012308475060860877,0.0018193997521785076,0.016085682903387293,0.01188067792802721
482,2.6790798073857765e-06,0.0009368208900851041,0.00012035837361776985,0.001814435419942187,0.01618590365289778,0.011115188681740041
483,2.649843949879424e-06,0.0009662946055759935,0.00011770715781426056,0.00180948725913235,0.016214574050368198,0.011169076199464539
484,2.6213692697093615e-06,0.0009377239715707875,0.00011513132297135656,0.0018045549479099193,0.016161195830440064,0.011999706159604811
485,2.5936432845028216e-06,0.0009402092253236683,0.00011263077146407379,0.0017996381788593857,0.016075217981148682,0.012113674644321525
486,2.566653802285757e-06,0.0009450421958639595,0.0001102050900119734,0.0017947366589600407,0.016017364894013657,0.011390709464149829
487,2.5403888848189116e-06,0.0009349853989740824,0.00010785355567018672,0.0017898501095612415,0.016007358992973203,0.011215989900291363
488,2.514836812691247e-06,0.000937333120691278,0.0001055751460485423,0.0017849782663771523,0.016033970012365978,0.011667083194439124
489,2.4899860519710278e-06,0.000931699368879481,0.00010336855363923337,0.0017801208795048804,0.016073531296605124,0.011976335455260076
490,2.465825222989197e-06,0.0009359104704492727,0.00010123220404032059,0.0017752777134617832,0.016100588952405223,0.011796897237947145
491,2.442343071007395e-06,0.0009274727201128196,9.916427776600594e-05,0.0017704485472377833,0.016101971172200556,0.011740642177880622
492,2.419528438825601e-06,0.0009292723494381773,9.716273524564944e-05,0.0017656331743462214,0.01607574296926577,0.011486747143579175
493,2.3973702415629238e-06,0.0009302284953604125,9.52253445383398e-05,0.0017608314028630127,0.01603414303955394,0.011093582110619409
494,2.375857443214158e-06,0.000922431701981304,9.334971122223307e-05,0.0017560430554415438,0.01599849908400419,0.010978015099562565
495,2.354979035545388e-06,0.0009273400069999328,9.153330986571802e-05,0.0017512679693033073,0.015987802365797495,0.011237232644458209
496,2.3347240189532182e-06,0.000923121884035427,8.977351645475041e-05,0.0017465059961982645,0.016004106799911964,0.011484040276059216
497,2.31508138537114e-06,0.0009218699871291242,8.806764113267977e-05,0.001741757002344389,0.016034328817695828,0.011164466222729468
498,2.2960401034620616e-06,0.0009216782139143205,8.641296061537491e-05,0.0017370208683446214,0.016062612617764767,0.010705734903876893
499,2.2775891054794035e-06,0.0009204126675528843,8.480674965610226e-05,0.001732297489087039,0.01607626656177651,0.010507439143535647
500,2.2597172764779927e-06,0.0009193090605892933,8.324631098395846e-05,0.0017275867736291195,0.016070984837822225,0.010732755372100505
501,2.242413445557409e-06,0.0009170544087420692,8.172900318506246e-05,0.0017228886450665801,0.01605244605481104,0.01137250545344159
502,,0.0009191645285870214,,0.0017182030403886752,,0.011854264695391178
503,,0.0009149535649283808,,0.0017135299103226923,,0.011378859256703639
504,,0.0009150461210505872,,0.0017088692191679037,,0.011081043711444794
505,,0.0009163907018873672,,0.0017042209446212991,,0.011499857525295384
506,,0.0009116240978773622,,0.0016995850775995578,,0.011827518336987915
507,,0.0009135558435708686,,0.0016949616220506133,,0.01124775807188222
508,,0.0009126746612538881,,0.0016903505947624578,,0.010760083318382963
509,,0.0009098007785570566,,0.0016857520251586451,,0.010631140251658018
510,,0.0009112728349099004,,0.0016811659550858829,,0.01067178473668901
511,,0.0009093323676415757,,0.0016765924385873452,,0.01083773115943477
512,,0.0009084345518164838,,0.0016720315416664717,,0.010989569600508769
513,,0.0009084981281870698,,0.0016674833420384683,,0.010979079968817359
514,,0.0009066760468853065,,0.0016629479288725177,,0.011194005755495668
515,,0.00090672952708843,,0.00165842540252247,,0.01141778548282052
516,,0.000905865710162281,,0.0016539158742479654,,0.010805900172325878
517,,0.0009044348535581978,,0.0016494194659276472,,0.009912550946223087
518,,0.0009045464923090722,,0.0016449363097566373,,0.009853479345817208
519,,0.0009035332602643892,,0.0016404665479356766,,0.010620235295530963
520,,0.0009024208067189392,,0.0016360103323485664,,0.01143115161237645
521,,0.0009021042121455923,,0.0016315678242263215,,0.01131581432392657
522,,0.0009012737708802186,,0.0016271391938016387,,0.011118458145713807
523,,0.0009005097035454091,,0.001622724619951394,,0.011266403190993549
524,,0.0008997490109238586,,0.001618324289831313,,0.01120760820577372
525,,0.0008989341706260458,,0.001613938398500161,,0.011192527886435781
526,,0.0008984524350756011,,0.0016095671485414735,,0.011545786156390648
527,,0.0008976127090366234,,0.00160521074967798,,0.011236022716889527
528,,0.0008966937694989567,,0.001600869418382953,,0.010488794785195378
529,,0.0008961755042647291,,0.0015965433774901283,,0.010269832116876598
530,,0.0008954208225251761,,0.0015922328557980898,,0.010667525579184208
531,,0.0008945903989627888,,0.0015879380876722578,,0.011323006850380566
532,,0.0008939823119645282,,0.0015836593126417806,,0.01148992329710101
533,,0.000893147768030654,,0.0015793967749903903,,0.011117660066426309
534,,0.0008923270045947003,,0.001575150723342615,,0.01071165273211867
535,,0.000891782718593008,,0.0015709214102477783,,0.01073713137633799
536,,0.0008910229999250538,,0.0015667090917581036,,0.011020666075954628
537,,0.0008901120082754092,,0.0015625140270058785,,0.011232407264041436
538,,0.0008894374239814577,,0.001558336477778551,,0.011109358676741496
539,,0.0008887498888011836,,0.0015541767080935517,,0.010834218855879476
540,,0.0008879118292007898,,0.0015500349837722415,,0.010608249331020309
541,,0.0008871833243823475,,0.001545911572011704,,0.010485139019749791
542,,0.0008864981660756937,,0.0015418067409595057,,0.010572881933882013
543,,0.0008856670685163373,,0.0015377207592869558,,0.010867636663480418
544,,0.0008848417604107712,,0.001533653895763745,,0.010828432835000457
545,,0.0008841197156107593,,0.0015296064188363373,,0.010397583521739789
546,,0.0008833638218973662,,0.0015255785962073512,,0.010269529621725778
547,,0.0008825540363047183,,0.0015215706944194727,,0.01069003182514524
548,,0.0008817846407651823,,0.0015175829784425132,,0.011059741783642866
549,,0.0008810323911688654,,0.0015136157112647167,,0.01060482688835559
550,,0.0008802329615747407,,0.001509669153492009,,0.010194430784046337
551,,0.0008794180149836838,,0.0015057435629471244,,0.010362037151960744
552,,0.0008786216493612112,,0.001501839194280592,,0.010985995836751177
553,,0.0008778226648078766,,0.001497956298583535,,0.011177464968287448
554,,0.0008770066398419791,,0.001494095123011094,,0.01059424595016872
555,,0.0008761920153966827,,0.0014902559104106464,,0.010376924961831346
556,,0.000875383537871462,,0.0014864388989599296,,0.010928278824496903
557,,0.0008745801648437931,,0.0014826443218138787,,0.011516936171982383
558,,0.0008737933312168643,,0.0014788724067585088,,0.011047506640751454
559,,0.0008730531526893198,,0.001475123375875481,,0.010618047151491113
560,,0.0008724071252793805,,0.0014713974452140626,,0.010675593476295452
561,,0.0008719897884230498,,0.0014676948244750328,,0.01073919325738112
562,,0.0008721121469155498,,0.0014640157167011172,,0.010467441010781585
563,,0.000873526165665357,,0.0014603603179792872,,0.01021374788868777
564,,0.0008778528595233914,,0.0014567288171536822,,0.010308368400094116
565,,0.0008882650643202653,,0.0014531213955466232,,0.010641481633522836
566,,0.0009074453833822879,,0.0014495382266933494,,0.010931111416501875
567,,0.0009295251509318658,,0.0014459794760836992,,0.011063597250178954
568,,0.0009314921214843696,,0.001442445300917726,,0.010884189580346539
569,,0.0009121301885395634,,0.0014389358498704495,,0.010342019350549897
570,,0.0009155159409214423,,0.0014354512628673493,,0.009941198895485665
571,,0.0009509178900372524,,0.0014319916708719464,,0.010157302851704783
572,,0.0009440087381316161,,0.0014285571956822126,,0.01101318440882022
573,,0.0008871743218206695,,0.0014251479497415288,,0.011341812868031254
574,,0.0008779325369936096,,0.0014217640359557057,,0.010549866495998735
575,,0.0009093167716384142,,0.0014184055475254145,,0.010249598589290311
576,,0.000897453552365849,,0.001415072567786672,,0.010829979661372002
577,,0.0008734717834768781,,0.001411765170062823,,0.01143386598375163
578,,0.0008846520528897203,,0.0014084834175286073,,0.01086305921763638
579,,0.0008816640909848411,,0.001405227363084661,,0.010335021896087726
580,,0.000867192193475348,,0.0014019970492407767,,0.010413608865276357
581,,0.0008774384616159429,,0.0013987925080142167,,0.010689444609789683
582,,0.0008730884995511262,,0.001395613760834378,,0.010513157427062056
583,,0.000856898369912662,,0.0013924608184625897,,0.01007414595299602
584,,0.0008672604510835259,,0.001389333680919563,,0.010035328636679143
585,,0.0008685323869057078,,0.0013862323374261559,,0.010644223245011674
586,,0.0008526688176080805,,0.0013831567663523175,,0.011242210636118383
587,,0.0008573371294153126,,0.0013801069351810661,,0.010784150442071526
588,,0.0008611293616238864,,0.0013770828004810724,,0.010077043231594614
589,,0.0008499827990587182,,0.001374084307891744,,0.009838576393166015
590,,0.0008511659239609196,,0.0013711113921186424,,0.0099749394455718
591,,0.0008541436531385383,,0.0013681639769426756,,0.010450452908414136
592,,0.0008461038588083506,,0.0013652419752395542,,0.010794708358217633
593,,0.0008457913934849053,,0.0013623452890113184,,0.010419104870305724
594,,0.0008485505580724394,,0.001359473809429405,,0.009946250563172308
595,,0.0008428724066461787,,0.001356627416891468,,0.009980035653791238
596,,0.0008410132097790058,,0.0013538059810882324,,0.010544102198997792
597,,0.0008428353562524224,,0.001351009361083349,,0.011104046566209063
598,,0.000839116613876517,,0.0013482374054051742,,0.010809277693224402
599,,0.0008371610963877282,,0.0013454899521520036,,0.01036229281518592
600,,0.0008387562861630622,,0.001342766829107442,,0.01025830386445957
601,,0.00083573791322416,,0.0013400678538713917,,0.010455713540930096

